The two-loop perturbative correction to the (g-2)$_{\mu}$ HLbL at short distances

The short-distance behaviour of the hadronic light-by-light (HLbL) contribution to $(g-2)_{\mu}$ has recently been studied by means of an operator product expansion in a background electromagnetic field. The leading term in this expansion has been shown to be given by the massless quark loop, and the non-perturbative corrections are numerically very suppressed. Here, we calculate the perturbative QCD correction to the massless quark loop. The correction is found to be fairly small compared to the quark loop as far as we study energy scales where the perturbative running for the QCD coupling is well-defined, i.e.~for scales $\mu\gtrsim 1\, \mathrm{GeV}$. This should allow to reduce the large systematic uncertainty associated to high-multiplicity hadronic states.

==> cornerexpansions.txt <==
*Expansions of the master integrals in the corner regions
*defined by Qi small, dejk = Qj-Qk small, Qib = Qj+Qk large
*Some definitions:
*lnmq3b = 2.*log(2.*Q3/Q3b)
*Li31 = Riemann zeta3
*Li21 = Riemann zeta2

id   C123Q3small =
       + Q3b^-14 * (  - 263111/585585*de12^12 + 4/13*lnmq3b*de12^12 - 1052444/
         2147145*Q3^2*de12^10 + 48/143*Q3^2*lnmq3b*de12^10 - 2104888/3864861*
         Q3^4*de12^8 + 160/429*Q3^4*lnmq3b*de12^8 - 16839104/27054027*Q3^6*
         de12^6 + 1280/3003*Q3^6*lnmq3b*de12^6 - 33678208/45090045*Q3^8*de12^4
          + 512/1001*Q3^8*lnmq3b*de12^4 - 134712832/135270135*Q3^10*de12^2 + 
         2048/3003*Q3^10*lnmq3b*de12^2 - 269425664/135270135*Q3^12 + 4096/3003
         *Q3^12*lnmq3b )

       + Q3b^-12 * (  - 20417/38115*de12^10 + 4/11*lnmq3b*de12^10 - 40834/
         68607*Q3^2*de12^8 + 40/99*Q3^2*lnmq3b*de12^8 - 326672/480249*Q3^4*
         de12^6 + 320/693*Q3^4*lnmq3b*de12^6 - 653344/800415*Q3^6*de12^4 + 128/
         231*Q3^6*lnmq3b*de12^4 - 2613376/2401245*Q3^8*de12^2 + 512/693*Q3^8*
         lnmq3b*de12^2 - 5226752/2401245*Q3^10 + 1024/693*Q3^10*lnmq3b )

       + Q3b^-10 * (  - 1879/2835*de12^8 + 4/9*lnmq3b*de12^8 - 15032/19845*
         Q3^2*de12^6 + 32/63*Q3^2*lnmq3b*de12^6 - 30064/33075*Q3^4*de12^4 + 64/
         105*Q3^4*lnmq3b*de12^4 - 120256/99225*Q3^6*de12^2 + 256/315*Q3^6*
         lnmq3b*de12^2 - 240512/99225*Q3^8 + 512/315*Q3^8*lnmq3b )

       + Q3b^-8 * (  - 638/735*de12^6 + 4/7*lnmq3b*de12^6 - 1276/1225*Q3^2*
         de12^4 + 24/35*Q3^2*lnmq3b*de12^4 - 5104/3675*Q3^4*de12^2 + 32/35*
         Q3^4*lnmq3b*de12^2 - 10208/3675*Q3^6 + 64/35*Q3^6*lnmq3b )

       + Q3b^-6 * (  - 94/75*de12^4 + 4/5*lnmq3b*de12^4 - 376/225*Q3^2*de12^2
          + 16/15*Q3^2*lnmq3b*de12^2 - 752/225*Q3^4 + 32/15*Q3^4*lnmq3b )

       + Q3b^-4 * (  - 20/9*de12^2 + 4/3*lnmq3b*de12^2 - 40/9*Q3^2 + 8/3*Q3^2*
         lnmq3b )

       + Q3b^-2 * (  - 8 + 4*lnmq3b );

id   W312Q3small =
       + Q3b^-14 * (  - 6477715952/2341213875*de12^12 - 24/13*de12^12*Li31 + 
         11391233396/2341213875*Q3^2*de12^10 - 288/143*Q3^2*de12^10*Li31 - 
         26032/10395*Q3^2*lnmq3b*de12^10 + 1875546598/260134875*Q3^4*de12^8 - 
         320/143*Q3^4*de12^8*Li31 - 60248/17325*Q3^4*lnmq3b*de12^8 + 
         20514108176/2341213875*Q3^6*de12^6 - 2560/1001*Q3^6*de12^6*Li31 - 
         213952/51975*Q3^6*lnmq3b*de12^6 + 4822500392/468242775*Q3^8*de12^4 - 
         3072/1001*Q3^8*de12^4*Li31 - 48544/10395*Q3^8*lnmq3b*de12^4 + 
         9730231328/780404625*Q3^10*de12^2 - 4096/1001*Q3^10*de12^2*Li31 - 
         91264/17325*Q3^10*lnmq3b*de12^2 + 2079510208/111486375*Q3^12 - 8192/
         1001*Q3^12*Li31 - 15104/2475*Q3^12*lnmq3b )

       + Q3b^-12 * (  - 16741904/5457375*de12^10 - 24/11*de12^10*Li31 + 
         94282882/16372125*Q3^2*de12^8 - 80/33*Q3^2*de12^8*Li31 - 4504/1575*
         Q3^2*lnmq3b*de12^8 + 140596124/16372125*Q3^4*de12^6 - 640/231*Q3^4*
         de12^6*Li31 - 2096/525*Q3^4*lnmq3b*de12^6 + 11648984/1091475*Q3^6*
         de12^4 - 256/77*Q3^6*de12^4*Li31 - 1504/315*Q3^6*lnmq3b*de12^4 + 
         43330696/3274425*Q3^8*de12^2 - 1024/231*Q3^8*de12^2*Li31 - 5216/945*
         Q3^8*lnmq3b*de12^2 + 328577104/16372125*Q3^10 - 2048/231*Q3^10*Li31
          - 30656/4725*Q3^10*lnmq3b )

       + Q3b^-10 * (  - 1027456/297675*de12^8 - 8/3*de12^8*Li31 + 2108872/
         297675*Q3^2*de12^6 - 64/21*Q3^2*de12^6*Li31 - 352/105*Q3^2*lnmq3b*
         de12^6 + 1064668/99225*Q3^4*de12^4 - 128/35*Q3^4*de12^4*Li31 - 496/
         105*Q3^4*lnmq3b*de12^4 + 836336/59535*Q3^6*de12^2 - 512/105*Q3^6*
         de12^2*Li31 - 1088/189*Q3^6*lnmq3b*de12^2 + 1300072/59535*Q3^8 - 1024/
         105*Q3^8*Li31 - 1312/189*Q3^8*lnmq3b )

       + Q3b^-8 * (  - 18688/4725*de12^6 - 24/7*de12^6*Li31 + 43828/4725*Q3^2*
         de12^4 - 144/35*Q3^2*de12^4*Li31 - 184/45*Q3^2*lnmq3b*de12^4 + 23116/
         1575*Q3^4*de12^2 - 192/35*Q3^4*de12^2*Li31 - 88/15*Q3^4*lnmq3b*de12^2
          + 4216/175*Q3^6 - 384/35*Q3^6*Li31 - 112/15*Q3^6*lnmq3b )

       + Q3b^-6 * (  - 208/45*de12^4 - 24/5*de12^4*Li31 + 616/45*Q3^2*de12^2
          - 32/5*Q3^2*de12^2*Li31 - 16/3*Q3^2*lnmq3b*de12^2 + 404/15*Q3^4 - 64/
         5*Q3^4*Li31 - 8*Q3^4*lnmq3b )

       + Q3b^-4 * (  - 16/3*de12^2 - 8*de12^2*Li31 + 88/3*Q3^2 - 16*Q3^2*Li31
          - 8*Q3^2*lnmq3b )

       + Q3b^-2 * (  - 24*Li31 );

id   F312Q3small =
       + Q3b^-12 * ( 30042905/3841992*de12^12 - 29401/8316*lnmq3b*de12^12 - 1/
         2*lnmq3b^2*de12^12 - 34277/12705*Q3^2*de12^10 + 12/11*Q3^2*lnmq3b*
         de12^10 - 27347/22869*Q3^4*de12^8 + 20/33*Q3^4*lnmq3b*de12^8 - 400592/
         480249*Q3^6*de12^6 + 320/693*Q3^6*lnmq3b*de12^6 - 191056/266805*Q3^8*
         de12^4 + 32/77*Q3^8*lnmq3b*de12^4 - 2968192/4002075*Q3^10*de12^2 + 
         512/1155*Q3^10*lnmq3b*de12^2 - 2909056/2401245*Q3^12 + 512/693*Q3^12*
         lnmq3b )

       + Q3b^-10 * ( 5950883/661500*de12^10 - 12379/3150*lnmq3b*de12^10 - 3/5*
         lnmq3b^2*de12^10 - 3139/945*Q3^2*de12^8 + 4/3*Q3^2*lnmq3b*de12^8 - 
         10036/6615*Q3^4*de12^6 + 16/21*Q3^4*lnmq3b*de12^6 - 36784/33075*Q3^6*
         de12^4 + 64/105*Q3^6*lnmq3b*de12^4 - 35104/33075*Q3^8*de12^2 + 64/105
         *Q3^8*lnmq3b*de12^2 - 272768/165375*Q3^10 + 512/525*Q3^10*lnmq3b )

       + Q3b^-8 * ( 234757/22050*de12^8 - 1859/420*lnmq3b*de12^8 - 3/4*
         lnmq3b^2*de12^8 - 1058/245*Q3^2*de12^6 + 12/7*Q3^2*lnmq3b*de12^6 - 
         2544/1225*Q3^4*de12^4 + 36/35*Q3^4*lnmq3b*de12^4 - 6224/3675*Q3^6*
         de12^2 + 32/35*Q3^6*lnmq3b*de12^2 - 2972/1225*Q3^8 + 48/35*Q3^8*
         lnmq3b )

       + Q3b^-6 * ( 2957/225*de12^6 - 227/45*lnmq3b*de12^6 - lnmq3b^2*de12^6
          - 154/25*Q3^2*de12^4 + 12/5*Q3^2*lnmq3b*de12^4 - 248/75*Q3^4*de12^2
          + 8/5*Q3^4*lnmq3b*de12^2 - 304/75*Q3^6 + 32/15*Q3^6*lnmq3b )

       + Q3b^-4 * ( 52/3*de12^4 - 17/3*lnmq3b*de12^4 - 3/2*lnmq3b^2*de12^4 - 
         32/3*Q3^2*de12^2 + 4*Q3^2*lnmq3b*de12^2 - 26/3*Q3^4 + 4*Q3^4*lnmq3b )

       + Q3b^-2 * ( 24*de12^2 - 4*lnmq3b*de12^2 - 3*lnmq3b^2*de12^2 - 36*Q3^2
          + 12*Q3^2*lnmq3b )

       + 6*Li31 - lnmq3b^3;

id   W312Q1small =
       + Q1b^-14 * (  - 57343890763277/14668918889625*de23^12 + 58259925571/
         26377676325*lnmq1b*de23^12 - 345346/585585*lnmq1b^2*de23^12 - 
         3757762740120583/4356668910218625*Q1^2*de23^10 + 100386114854/
         96718146525*Q1^2*lnmq1b*de23^10 - 1168444/2147145*Q1^2*lnmq1b^2*
         de23^10 - 1438777437685213/26140013461311750*Q1^4*de23^8 + 
         191166927368/290154439575*Q1^4*lnmq1b*de23^8 - 2076628/3864861*Q1^4*
         lnmq1b^2*de23^8 + 25105520945762756/91490047114591125*Q1^6*de23^6 + 
         350341868416/677027025675*Q1^6*lnmq1b*de23^6 - 14828384/27054027*Q1^6
         *lnmq1b^2*de23^6 + 3591726955631014/10165560790510125*Q1^8*de23^4 + 
         363148065928/677027025675*Q1^8*lnmq1b*de23^4 - 25909024/45090045*Q1^8
         *lnmq1b^2*de23^4 + 10206671097577352/91490047114591125*Q1^10*de23^2
          + 1598929174432/2031081077025*Q1^10*lnmq1b*de23^2 - 83648128/
         135270135*Q1^10*lnmq1b^2*de23^2 - 72556371494498096/91490047114591125
         *Q1^12 + 2545659281344/2031081077025*Q1^12*lnmq1b - 67356416/
         135270135*Q1^12*lnmq1b^2 )

       + Q1b^-13 * ( 173719708958/41601569625*de23^11 - 85052746/36018675*
         lnmq1b*de23^11 + 6508/10395*lnmq1b^2*de23^11 + 35758232291/
         37819608750*Q1^2*de23^9 - 40695212/36018675*Q1^2*lnmq1b*de23^9 + 
         30124/51975*Q1^2*lnmq1b^2*de23^9 + 230517356/2101089375*Q1^4*de23^7
          - 999184/1334025*Q1^4*lnmq1b*de23^7 + 3328/5775*Q1^4*lnmq1b^2*de23^7
          - 176129342/900466875*Q1^6*de23^5 - 23086904/36018675*Q1^6*lnmq1b*
         de23^5 + 30944/51975*Q1^6*lnmq1b^2*de23^5 - 29246528/180093375*Q1^8*
         de23^3 - 1103488/1440747*Q1^8*lnmq1b*de23^3 + 6656/10395*Q1^8*
         lnmq1b^2*de23^3 + 1454528/2401245*Q1^10*de23 - 3500416/2401245*Q1^10*
         lnmq1b*de23 + 512/693*Q1^10*lnmq1b^2*de23 )

       + Q1b^-12 * (  - 1367453703439/305078177250*de23^10 + 334749409/
         132068475*lnmq1b*de23^10 - 25402/38115*lnmq1b^2*de23^10 - 
         1423394811416/1372851797625*Q1^2*de23^8 + 486772651/396205425*Q1^2*
         lnmq1b*de23^8 - 42334/68607*Q1^2*lnmq1b^2*de23^8 - 1573565849629/
         9609962583375*Q1^4*de23^6 + 2323767704/2773437975*Q1^4*lnmq1b*de23^6
          - 295112/480249*Q1^4*lnmq1b^2*de23^6 + 384645549194/3203320861125*
         Q1^6*de23^4 + 696591568/924479325*Q1^6*lnmq1b*de23^4 - 508912/800415*
         Q1^6*lnmq1b^2*de23^4 - 377009934754/9609962583375*Q1^8*de23^2 + 
         2675205992/2773437975*Q1^8*lnmq1b*de23^2 - 1629088/2401245*Q1^8*
         lnmq1b^2*de23^2 - 8995010747012/9609962583375*Q1^10 + 3915255184/
         2773437975*Q1^10*lnmq1b - 1306688/2401245*Q1^10*lnmq1b^2 )

       + Q1b^-11 * ( 252548747/52093125*de23^9 - 272299/99225*lnmq1b*de23^9 + 
         1126/1575*lnmq1b^2*de23^9 + 6731609/5788125*Q1^2*de23^7 - 135392/
         99225*Q1^2*lnmq1b*de23^7 + 1048/1575*Q1^2*lnmq1b^2*de23^7 + 226364/
         826875*Q1^4*de23^5 - 32768/33075*Q1^4*lnmq1b*de23^5 + 352/525*Q1^4*
         lnmq1b^2*de23^5 + 47618/496125*Q1^6*de23^3 - 2872/2835*Q1^6*lnmq1b*
         de23^3 + 32/45*Q1^6*lnmq1b^2*de23^3 + 136384/165375*Q1^8*de23 - 33728/
         19845*Q1^8*lnmq1b*de23 + 256/315*Q1^8*lnmq1b^2*de23 )

       + Q1b^-10 * (  - 990156767/187535250*de23^8 + 889363/297675*lnmq1b*
         de23^8 - 2182/2835*lnmq1b^2*de23^8 - 856381448/656373375*Q1^2*de23^6
          + 3150764/2083725*Q1^2*lnmq1b*de23^6 - 14216/19845*Q1^2*lnmq1b^2*
         de23^6 - 424246891/1093955625*Q1^4*de23^4 + 3963976/3472875*Q1^4*
         lnmq1b*de23^4 - 23896/33075*Q1^4*lnmq1b^2*de23^4 - 1073501764/
         3281866875*Q1^6*de23^2 + 12993184/10418625*Q1^6*lnmq1b*de23^2 - 75424/
         99225*Q1^6*lnmq1b^2*de23^2 - 3798702878/3281866875*Q1^8 + 17073128/
         10418625*Q1^8*lnmq1b - 60128/99225*Q1^8*lnmq1b^2 )

       + Q1b^-9 * ( 6733618/1157625*de23^7 - 36332/11025*lnmq1b*de23^7 + 88/
         105*lnmq1b^2*de23^7 + 251483/165375*Q1^2*de23^5 - 57392/33075*Q1^2*
         lnmq1b*de23^5 + 248/315*Q1^2*lnmq1b^2*de23^5 + 7276/11025*Q1^4*de23^3
          - 48112/33075*Q1^4*lnmq1b*de23^3 + 256/315*Q1^4*lnmq1b^2*de23^3 + 
         1486/1225*Q1^6*de23 - 7624/3675*Q1^6*lnmq1b*de23 + 32/35*Q1^6*
         lnmq1b^2*de23 )

       + Q1b^-8 * (  - 52477274/8103375*de23^6 + 282826/77175*lnmq1b*de23^6 - 
         674/735*lnmq1b^2*de23^6 - 71739119/40516875*Q1^2*de23^4 + 764192/
         385875*Q1^2*lnmq1b*de23^4 - 1054/1225*Q1^2*lnmq1b^2*de23^4 - 4324213/
         4501875*Q1^4*de23^2 + 678046/385875*Q1^4*lnmq1b*de23^2 - 3236/3675*
         Q1^4*lnmq1b^2*de23^2 - 20839478/13505625*Q1^6 + 256684/128625*Q1^6*
         lnmq1b - 2552/3675*Q1^6*lnmq1b^2 )

       + Q1b^-7 * ( 919/125*de23^5 - 2812/675*lnmq1b*de23^5 + 46/45*lnmq1b^2*
         de23^5 + 167/75*Q1^2*de23^3 - 1634/675*Q1^2*lnmq1b*de23^3 + 44/45*
         Q1^2*lnmq1b^2*de23^3 + 152/75*Q1^4*de23 - 616/225*Q1^4*lnmq1b*de23 + 
         16/15*Q1^4*lnmq1b^2*de23 )

       + Q1b^-6 * (  - 15932/1875*de23^4 + 5398/1125*lnmq1b*de23^4 - 86/75*
         lnmq1b^2*de23^4 - 46834/16875*Q1^2*de23^2 + 1088/375*Q1^2*lnmq1b*
         de23^2 - 244/225*Q1^2*lnmq1b^2*de23^2 - 39743/16875*Q1^4 + 2978/1125*
         Q1^4*lnmq1b - 188/225*Q1^4*lnmq1b^2 )

       + Q1b^-5 * ( 92/9*de23^3 - 52/9*lnmq1b*de23^3 + 4/3*lnmq1b^2*de23^3 + 
         13/3*Q1^2*de23 - 38/9*Q1^2*lnmq1b*de23 + 4/3*Q1^2*lnmq1b^2*de23 )

       + Q1b^-4 * (  - 344/27*de23^2 + 64/9*lnmq1b*de23^2 - 14/9*lnmq1b^2*
         de23^2 - 130/27*Q1^2 + 38/9*Q1^2*lnmq1b - 10/9*Q1^2*lnmq1b^2 )

       + Q1b^-3 * ( 18*de23 - 10*lnmq1b*de23 + 2*lnmq1b^2*de23 )

       + Q1b^-2 * (  - 24 + 12*lnmq1b - 2*lnmq1b^2 );

id   F312Q1small =
       + Q1b^-12 * ( 180394402/12006225*de23^12 + 13016/2079*lnmq1b*de23^12 + 
         34277/25410*Q1^2*de23^10 - 6/11*Q1^2*lnmq1b*de23^10 + 27347/45738*
         Q1^4*de23^8 - 10/33*Q1^4*lnmq1b*de23^8 + 200296/480249*Q1^6*de23^6 - 
         160/693*Q1^6*lnmq1b*de23^6 + 95528/266805*Q1^8*de23^4 - 16/77*Q1^8*
         lnmq1b*de23^4 + 1484096/4002075*Q1^10*de23^2 - 256/1155*Q1^10*lnmq1b*
         de23^2 + 1454528/2401245*Q1^12 - 256/693*Q1^12*lnmq1b )

       + Q1b^-11 * ( 1124118398/44022825*de23^11 + 1994/7623*lnmq1b*de23^11 + 
         4/11*lnmq1b^2*de23^11 - 34277/22869*Q1^2*de23^9 + 20/33*Q1^2*lnmq1b*
         de23^9 - 109388/160083*Q1^4*de23^7 + 80/231*Q1^4*lnmq1b*de23^7 - 
         400592/800415*Q1^6*de23^5 + 64/231*Q1^6*lnmq1b*de23^5 - 382112/800415
         *Q1^8*de23^3 + 64/231*Q1^8*lnmq1b*de23^3 - 2968192/4002075*Q1^10*de23
          + 512/1155*Q1^10*lnmq1b*de23 )

       + Q1b^-10 * ( 2525249/165375*de23^10 + 2252/315*lnmq1b*de23^10 + 3139/
         1890*Q1^2*de23^8 - 2/3*Q1^2*lnmq1b*de23^8 + 5018/6615*Q1^4*de23^6 - 8/
         21*Q1^4*lnmq1b*de23^6 + 18392/33075*Q1^6*de23^4 - 32/105*Q1^6*lnmq1b*
         de23^4 + 17552/33075*Q1^8*de23^2 - 32/105*Q1^8*lnmq1b*de23^2 + 136384/
         165375*Q1^10 - 256/525*Q1^10*lnmq1b )

       + Q1b^-9 * ( 8195672/297675*de23^9 + 202/945*lnmq1b*de23^9 + 4/9*
         lnmq1b^2*de23^9 - 12556/6615*Q1^2*de23^7 + 16/21*Q1^2*lnmq1b*de23^7
          - 10036/11025*Q1^4*de23^5 + 16/35*Q1^4*lnmq1b*de23^5 - 73568/99225*
         Q1^6*de23^3 + 128/315*Q1^6*lnmq1b*de23^3 - 35104/33075*Q1^8*de23 + 64/
         105*Q1^8*lnmq1b*de23 )

       + Q1b^-8 * ( 166772/11025*de23^8 + 176/21*lnmq1b*de23^8 + 529/245*Q1^2*
         de23^6 - 6/7*Q1^2*lnmq1b*de23^6 + 1272/1225*Q1^4*de23^4 - 18/35*Q1^4*
         lnmq1b*de23^4 + 3112/3675*Q1^6*de23^2 - 16/35*Q1^6*lnmq1b*de23^2 + 
         1486/1225*Q1^8 - 24/35*Q1^8*lnmq1b )

       + Q1b^-7 * ( 256226/8575*de23^7 + 24/245*lnmq1b*de23^7 + 4/7*lnmq1b^2*
         de23^7 - 3174/1225*Q1^2*de23^5 + 36/35*Q1^2*lnmq1b*de23^5 - 1696/1225
         *Q1^4*de23^3 + 24/35*Q1^4*lnmq1b*de23^3 - 6224/3675*Q1^6*de23 + 32/35
         *Q1^6*lnmq1b*de23 )

       + Q1b^-6 * ( 3134/225*de23^6 + 92/9*lnmq1b*de23^6 + 77/25*Q1^2*de23^4
          - 6/5*Q1^2*lnmq1b*de23^4 + 124/75*Q1^4*de23^2 - 4/5*Q1^4*lnmq1b*
         de23^2 + 152/75*Q1^6 - 16/15*Q1^6*lnmq1b )

       + Q1b^-5 * ( 12182/375*de23^5 - 16/75*lnmq1b*de23^5 + 4/5*lnmq1b^2*
         de23^5 - 308/75*Q1^2*de23^3 + 8/5*Q1^2*lnmq1b*de23^3 - 248/75*Q1^4*
         de23 + 8/5*Q1^4*lnmq1b*de23 )

       + Q1b^-4 * ( 28/3*de23^4 + 40/3*lnmq1b*de23^4 + 16/3*Q1^2*de23^2 - 2*
         Q1^2*lnmq1b*de23^2 + 13/3*Q1^4 - 2*Q1^4*lnmq1b )

       + Q1b^-3 * ( 308/9*de23^3 - 4/3*lnmq1b*de23^3 + 4/3*lnmq1b^2*de23^3 - 
         32/3*Q1^2*de23 + 4*Q1^2*lnmq1b*de23 )

       + Q1b^-2 * (  - 12*de23^2 + 20*lnmq1b*de23^2 + 18*Q1^2 - 6*Q1^2*lnmq1b
          )

       + Q1b^-1 * ( 24*de23 - 12*lnmq1b*de23 + 4*lnmq1b^2*de23 )

       - 6*Li31;

id   C123Q1small =
       + Q1b^-14 * (  - 263111/585585*de23^12 + 4/13*lnmq1b*de23^12 - 1052444/
         2147145*Q1^2*de23^10 + 48/143*Q1^2*lnmq1b*de23^10 - 2104888/3864861*
         Q1^4*de23^8 + 160/429*Q1^4*lnmq1b*de23^8 - 16839104/27054027*Q1^6*
         de23^6 + 1280/3003*Q1^6*lnmq1b*de23^6 - 33678208/45090045*Q1^8*de23^4
          + 512/1001*Q1^8*lnmq1b*de23^4 - 134712832/135270135*Q1^10*de23^2 + 
         2048/3003*Q1^10*lnmq1b*de23^2 - 269425664/135270135*Q1^12 + 4096/3003
         *Q1^12*lnmq1b )

       + Q1b^-12 * (  - 20417/38115*de23^10 + 4/11*lnmq1b*de23^10 - 40834/
         68607*Q1^2*de23^8 + 40/99*Q1^2*lnmq1b*de23^8 - 326672/480249*Q1^4*
         de23^6 + 320/693*Q1^4*lnmq1b*de23^6 - 653344/800415*Q1^6*de23^4 + 128/
         231*Q1^6*lnmq1b*de23^4 - 2613376/2401245*Q1^8*de23^2 + 512/693*Q1^8*
         lnmq1b*de23^2 - 5226752/2401245*Q1^10 + 1024/693*Q1^10*lnmq1b )

       + Q1b^-10 * (  - 1879/2835*de23^8 + 4/9*lnmq1b*de23^8 - 15032/19845*
         Q1^2*de23^6 + 32/63*Q1^2*lnmq1b*de23^6 - 30064/33075*Q1^4*de23^4 + 64/
         105*Q1^4*lnmq1b*de23^4 - 120256/99225*Q1^6*de23^2 + 256/315*Q1^6*
         lnmq1b*de23^2 - 240512/99225*Q1^8 + 512/315*Q1^8*lnmq1b )

       + Q1b^-8 * (  - 638/735*de23^6 + 4/7*lnmq1b*de23^6 - 1276/1225*Q1^2*
         de23^4 + 24/35*Q1^2*lnmq1b*de23^4 - 5104/3675*Q1^4*de23^2 + 32/35*
         Q1^4*lnmq1b*de23^2 - 10208/3675*Q1^6 + 64/35*Q1^6*lnmq1b )

       + Q1b^-6 * (  - 94/75*de23^4 + 4/5*lnmq1b*de23^4 - 376/225*Q1^2*de23^2
          + 16/15*Q1^2*lnmq1b*de23^2 - 752/225*Q1^4 + 32/15*Q1^4*lnmq1b )

       + Q1b^-4 * (  - 20/9*de23^2 + 4/3*lnmq1b*de23^2 - 40/9*Q1^2 + 8/3*Q1^2*
         lnmq1b )

       + Q1b^-2 * (  - 8 + 4*lnmq1b );

id   C123Q2small =
       + Q2b^-14 * (  - 263111/585585*de13^12 + 4/13*lnmq2b*de13^12 - 1052444/
         2147145*Q2^2*de13^10 + 48/143*Q2^2*lnmq2b*de13^10 - 2104888/3864861*
         Q2^4*de13^8 + 160/429*Q2^4*lnmq2b*de13^8 - 16839104/27054027*Q2^6*
         de13^6 + 1280/3003*Q2^6*lnmq2b*de13^6 - 33678208/45090045*Q2^8*de13^4
          + 512/1001*Q2^8*lnmq2b*de13^4 - 134712832/135270135*Q2^10*de13^2 + 
         2048/3003*Q2^10*lnmq2b*de13^2 - 269425664/135270135*Q2^12 + 4096/3003
         *Q2^12*lnmq2b )

       + Q2b^-12 * (  - 20417/38115*de13^10 + 4/11*lnmq2b*de13^10 - 40834/
         68607*Q2^2*de13^8 + 40/99*Q2^2*lnmq2b*de13^8 - 326672/480249*Q2^4*
         de13^6 + 320/693*Q2^4*lnmq2b*de13^6 - 653344/800415*Q2^6*de13^4 + 128/
         231*Q2^6*lnmq2b*de13^4 - 2613376/2401245*Q2^8*de13^2 + 512/693*Q2^8*
         lnmq2b*de13^2 - 5226752/2401245*Q2^10 + 1024/693*Q2^10*lnmq2b )

       + Q2b^-10 * (  - 1879/2835*de13^8 + 4/9*lnmq2b*de13^8 - 15032/19845*
         Q2^2*de13^6 + 32/63*Q2^2*lnmq2b*de13^6 - 30064/33075*Q2^4*de13^4 + 64/
         105*Q2^4*lnmq2b*de13^4 - 120256/99225*Q2^6*de13^2 + 256/315*Q2^6*
         lnmq2b*de13^2 - 240512/99225*Q2^8 + 512/315*Q2^8*lnmq2b )

       + Q2b^-8 * (  - 638/735*de13^6 + 4/7*lnmq2b*de13^6 - 1276/1225*Q2^2*
         de13^4 + 24/35*Q2^2*lnmq2b*de13^4 - 5104/3675*Q2^4*de13^2 + 32/35*
         Q2^4*lnmq2b*de13^2 - 10208/3675*Q2^6 + 64/35*Q2^6*lnmq2b )

       + Q2b^-6 * (  - 94/75*de13^4 + 4/5*lnmq2b*de13^4 - 376/225*Q2^2*de13^2
          + 16/15*Q2^2*lnmq2b*de13^2 - 752/225*Q2^4 + 32/15*Q2^4*lnmq2b )

       + Q2b^-4 * (  - 20/9*de13^2 + 4/3*lnmq2b*de13^2 - 40/9*Q2^2 + 8/3*Q2^2*
         lnmq2b )

       + Q2b^-2 * (  - 8 + 4*lnmq2b );

id   W312Q2small =
       + Q2b^-14 * (  - 57343890763277/14668918889625*de13^12 + 58259925571/
         26377676325*lnmq2b*de13^12 - 345346/585585*lnmq2b^2*de13^12 - 
         3757762740120583/4356668910218625*Q2^2*de13^10 + 100386114854/
         96718146525*Q2^2*lnmq2b*de13^10 - 1168444/2147145*Q2^2*lnmq2b^2*
         de13^10 - 1438777437685213/26140013461311750*Q2^4*de13^8 + 
         191166927368/290154439575*Q2^4*lnmq2b*de13^8 - 2076628/3864861*Q2^4*
         lnmq2b^2*de13^8 + 25105520945762756/91490047114591125*Q2^6*de13^6 + 
         350341868416/677027025675*Q2^6*lnmq2b*de13^6 - 14828384/27054027*Q2^6
         *lnmq2b^2*de13^6 + 3591726955631014/10165560790510125*Q2^8*de13^4 + 
         363148065928/677027025675*Q2^8*lnmq2b*de13^4 - 25909024/45090045*Q2^8
         *lnmq2b^2*de13^4 + 10206671097577352/91490047114591125*Q2^10*de13^2
          + 1598929174432/2031081077025*Q2^10*lnmq2b*de13^2 - 83648128/
         135270135*Q2^10*lnmq2b^2*de13^2 - 72556371494498096/91490047114591125
         *Q2^12 + 2545659281344/2031081077025*Q2^12*lnmq2b - 67356416/
         135270135*Q2^12*lnmq2b^2 )

       + Q2b^-13 * ( 173719708958/41601569625*de13^11 - 85052746/36018675*
         lnmq2b*de13^11 + 6508/10395*lnmq2b^2*de13^11 + 35758232291/
         37819608750*Q2^2*de13^9 - 40695212/36018675*Q2^2*lnmq2b*de13^9 + 
         30124/51975*Q2^2*lnmq2b^2*de13^9 + 230517356/2101089375*Q2^4*de13^7
          - 999184/1334025*Q2^4*lnmq2b*de13^7 + 3328/5775*Q2^4*lnmq2b^2*de13^7
          - 176129342/900466875*Q2^6*de13^5 - 23086904/36018675*Q2^6*lnmq2b*
         de13^5 + 30944/51975*Q2^6*lnmq2b^2*de13^5 - 29246528/180093375*Q2^8*
         de13^3 - 1103488/1440747*Q2^8*lnmq2b*de13^3 + 6656/10395*Q2^8*
         lnmq2b^2*de13^3 + 1454528/2401245*Q2^10*de13 - 3500416/2401245*Q2^10*
         lnmq2b*de13 + 512/693*Q2^10*lnmq2b^2*de13 )

       + Q2b^-12 * (  - 1367453703439/305078177250*de13^10 + 334749409/
         132068475*lnmq2b*de13^10 - 25402/38115*lnmq2b^2*de13^10 - 
         1423394811416/1372851797625*Q2^2*de13^8 + 486772651/396205425*Q2^2*
         lnmq2b*de13^8 - 42334/68607*Q2^2*lnmq2b^2*de13^8 - 1573565849629/
         9609962583375*Q2^4*de13^6 + 2323767704/2773437975*Q2^4*lnmq2b*de13^6
          - 295112/480249*Q2^4*lnmq2b^2*de13^6 + 384645549194/3203320861125*
         Q2^6*de13^4 + 696591568/924479325*Q2^6*lnmq2b*de13^4 - 508912/800415*
         Q2^6*lnmq2b^2*de13^4 - 377009934754/9609962583375*Q2^8*de13^2 + 
         2675205992/2773437975*Q2^8*lnmq2b*de13^2 - 1629088/2401245*Q2^8*
         lnmq2b^2*de13^2 - 8995010747012/9609962583375*Q2^10 + 3915255184/
         2773437975*Q2^10*lnmq2b - 1306688/2401245*Q2^10*lnmq2b^2 )

       + Q2b^-11 * ( 252548747/52093125*de13^9 - 272299/99225*lnmq2b*de13^9 + 
         1126/1575*lnmq2b^2*de13^9 + 6731609/5788125*Q2^2*de13^7 - 135392/
         99225*Q2^2*lnmq2b*de13^7 + 1048/1575*Q2^2*lnmq2b^2*de13^7 + 226364/
         826875*Q2^4*de13^5 - 32768/33075*Q2^4*lnmq2b*de13^5 + 352/525*Q2^4*
         lnmq2b^2*de13^5 + 47618/496125*Q2^6*de13^3 - 2872/2835*Q2^6*lnmq2b*
         de13^3 + 32/45*Q2^6*lnmq2b^2*de13^3 + 136384/165375*Q2^8*de13 - 33728/
         19845*Q2^8*lnmq2b*de13 + 256/315*Q2^8*lnmq2b^2*de13 )

       + Q2b^-10 * (  - 990156767/187535250*de13^8 + 889363/297675*lnmq2b*
         de13^8 - 2182/2835*lnmq2b^2*de13^8 - 856381448/656373375*Q2^2*de13^6
          + 3150764/2083725*Q2^2*lnmq2b*de13^6 - 14216/19845*Q2^2*lnmq2b^2*
         de13^6 - 424246891/1093955625*Q2^4*de13^4 + 3963976/3472875*Q2^4*
         lnmq2b*de13^4 - 23896/33075*Q2^4*lnmq2b^2*de13^4 - 1073501764/
         3281866875*Q2^6*de13^2 + 12993184/10418625*Q2^6*lnmq2b*de13^2 - 75424/
         99225*Q2^6*lnmq2b^2*de13^2 - 3798702878/3281866875*Q2^8 + 17073128/
         10418625*Q2^8*lnmq2b - 60128/99225*Q2^8*lnmq2b^2 )

       + Q2b^-9 * ( 6733618/1157625*de13^7 - 36332/11025*lnmq2b*de13^7 + 88/
         105*lnmq2b^2*de13^7 + 251483/165375*Q2^2*de13^5 - 57392/33075*Q2^2*
         lnmq2b*de13^5 + 248/315*Q2^2*lnmq2b^2*de13^5 + 7276/11025*Q2^4*de13^3
          - 48112/33075*Q2^4*lnmq2b*de13^3 + 256/315*Q2^4*lnmq2b^2*de13^3 + 
         1486/1225*Q2^6*de13 - 7624/3675*Q2^6*lnmq2b*de13 + 32/35*Q2^6*
         lnmq2b^2*de13 )

       + Q2b^-8 * (  - 52477274/8103375*de13^6 + 282826/77175*lnmq2b*de13^6 - 
         674/735*lnmq2b^2*de13^6 - 71739119/40516875*Q2^2*de13^4 + 764192/
         385875*Q2^2*lnmq2b*de13^4 - 1054/1225*Q2^2*lnmq2b^2*de13^4 - 4324213/
         4501875*Q2^4*de13^2 + 678046/385875*Q2^4*lnmq2b*de13^2 - 3236/3675*
         Q2^4*lnmq2b^2*de13^2 - 20839478/13505625*Q2^6 + 256684/128625*Q2^6*
         lnmq2b - 2552/3675*Q2^6*lnmq2b^2 )

       + Q2b^-7 * ( 919/125*de13^5 - 2812/675*lnmq2b*de13^5 + 46/45*lnmq2b^2*
         de13^5 + 167/75*Q2^2*de13^3 - 1634/675*Q2^2*lnmq2b*de13^3 + 44/45*
         Q2^2*lnmq2b^2*de13^3 + 152/75*Q2^4*de13 - 616/225*Q2^4*lnmq2b*de13 + 
         16/15*Q2^4*lnmq2b^2*de13 )

       + Q2b^-6 * (  - 15932/1875*de13^4 + 5398/1125*lnmq2b*de13^4 - 86/75*
         lnmq2b^2*de13^4 - 46834/16875*Q2^2*de13^2 + 1088/375*Q2^2*lnmq2b*
         de13^2 - 244/225*Q2^2*lnmq2b^2*de13^2 - 39743/16875*Q2^4 + 2978/1125*
         Q2^4*lnmq2b - 188/225*Q2^4*lnmq2b^2 )

       + Q2b^-5 * ( 92/9*de13^3 - 52/9*lnmq2b*de13^3 + 4/3*lnmq2b^2*de13^3 + 
         13/3*Q2^2*de13 - 38/9*Q2^2*lnmq2b*de13 + 4/3*Q2^2*lnmq2b^2*de13 )

       + Q2b^-4 * (  - 344/27*de13^2 + 64/9*lnmq2b*de13^2 - 14/9*lnmq2b^2*
         de13^2 - 130/27*Q2^2 + 38/9*Q2^2*lnmq2b - 10/9*Q2^2*lnmq2b^2 )

       + Q2b^-3 * ( 18*de13 - 10*lnmq2b*de13 + 2*lnmq2b^2*de13 )

       + Q2b^-2 * (  - 24 + 12*lnmq2b - 2*lnmq2b^2 );

id   F312Q2small =
       + Q2b^-12 * ( 180394402/12006225*de13^12 + 13016/2079*lnmq2b*de13^12 + 
         34277/25410*Q2^2*de13^10 - 6/11*Q2^2*lnmq2b*de13^10 + 27347/45738*
         Q2^4*de13^8 - 10/33*Q2^4*lnmq2b*de13^8 + 200296/480249*Q2^6*de13^6 - 
         160/693*Q2^6*lnmq2b*de13^6 + 95528/266805*Q2^8*de13^4 - 16/77*Q2^8*
         lnmq2b*de13^4 + 1484096/4002075*Q2^10*de13^2 - 256/1155*Q2^10*lnmq2b*
         de13^2 + 1454528/2401245*Q2^12 - 256/693*Q2^12*lnmq2b )

       + Q2b^-11 * ( 1124118398/44022825*de13^11 + 1994/7623*lnmq2b*de13^11 + 
         4/11*lnmq2b^2*de13^11 - 34277/22869*Q2^2*de13^9 + 20/33*Q2^2*lnmq2b*
         de13^9 - 109388/160083*Q2^4*de13^7 + 80/231*Q2^4*lnmq2b*de13^7 - 
         400592/800415*Q2^6*de13^5 + 64/231*Q2^6*lnmq2b*de13^5 - 382112/800415
         *Q2^8*de13^3 + 64/231*Q2^8*lnmq2b*de13^3 - 2968192/4002075*Q2^10*de13
          + 512/1155*Q2^10*lnmq2b*de13 )

       + Q2b^-10 * ( 2525249/165375*de13^10 + 2252/315*lnmq2b*de13^10 + 3139/
         1890*Q2^2*de13^8 - 2/3*Q2^2*lnmq2b*de13^8 + 5018/6615*Q2^4*de13^6 - 8/
         21*Q2^4*lnmq2b*de13^6 + 18392/33075*Q2^6*de13^4 - 32/105*Q2^6*lnmq2b*
         de13^4 + 17552/33075*Q2^8*de13^2 - 32/105*Q2^8*lnmq2b*de13^2 + 136384/
         165375*Q2^10 - 256/525*Q2^10*lnmq2b )

       + Q2b^-9 * ( 8195672/297675*de13^9 + 202/945*lnmq2b*de13^9 + 4/9*
         lnmq2b^2*de13^9 - 12556/6615*Q2^2*de13^7 + 16/21*Q2^2*lnmq2b*de13^7
          - 10036/11025*Q2^4*de13^5 + 16/35*Q2^4*lnmq2b*de13^5 - 73568/99225*
         Q2^6*de13^3 + 128/315*Q2^6*lnmq2b*de13^3 - 35104/33075*Q2^8*de13 + 64/
         105*Q2^8*lnmq2b*de13 )

       + Q2b^-8 * ( 166772/11025*de13^8 + 176/21*lnmq2b*de13^8 + 529/245*Q2^2*
         de13^6 - 6/7*Q2^2*lnmq2b*de13^6 + 1272/1225*Q2^4*de13^4 - 18/35*Q2^4*
         lnmq2b*de13^4 + 3112/3675*Q2^6*de13^2 - 16/35*Q2^6*lnmq2b*de13^2 + 
         1486/1225*Q2^8 - 24/35*Q2^8*lnmq2b )

       + Q2b^-7 * ( 256226/8575*de13^7 + 24/245*lnmq2b*de13^7 + 4/7*lnmq2b^2*
         de13^7 - 3174/1225*Q2^2*de13^5 + 36/35*Q2^2*lnmq2b*de13^5 - 1696/1225
         *Q2^4*de13^3 + 24/35*Q2^4*lnmq2b*de13^3 - 6224/3675*Q2^6*de13 + 32/35
         *Q2^6*lnmq2b*de13 )

       + Q2b^-6 * ( 3134/225*de13^6 + 92/9*lnmq2b*de13^6 + 77/25*Q2^2*de13^4
          - 6/5*Q2^2*lnmq2b*de13^4 + 124/75*Q2^4*de13^2 - 4/5*Q2^4*lnmq2b*
         de13^2 + 152/75*Q2^6 - 16/15*Q2^6*lnmq2b )

       + Q2b^-5 * ( 12182/375*de13^5 - 16/75*lnmq2b*de13^5 + 4/5*lnmq2b^2*
         de13^5 - 308/75*Q2^2*de13^3 + 8/5*Q2^2*lnmq2b*de13^3 - 248/75*Q2^4*
         de13 + 8/5*Q2^4*lnmq2b*de13 )

       + Q2b^-4 * ( 28/3*de13^4 + 40/3*lnmq2b*de13^4 + 16/3*Q2^2*de13^2 - 2*
         Q2^2*lnmq2b*de13^2 + 13/3*Q2^4 - 2*Q2^4*lnmq2b )

       + Q2b^-3 * ( 308/9*de13^3 - 4/3*lnmq2b*de13^3 + 4/3*lnmq2b^2*de13^3 - 
         32/3*Q2^2*de13 + 4*Q2^2*lnmq2b*de13 )

       + Q2b^-2 * (  - 12*de13^2 + 20*lnmq2b*de13^2 + 18*Q2^2 - 6*Q2^2*lnmq2b
          )

       + Q2b^-1 * ( 24*de13 - 12*lnmq2b*de13 + 4*lnmq2b^2*de13 )

       - 6*Li31;

id   W213Q3small =
       + Q3b^-14 * (  - 57343890763277/14668918889625*de12^12 + 58259925571/
         26377676325*lnmq3b*de12^12 - 345346/585585*lnmq3b^2*de12^12 - 
         3757762740120583/4356668910218625*Q3^2*de12^10 + 100386114854/
         96718146525*Q3^2*lnmq3b*de12^10 - 1168444/2147145*Q3^2*lnmq3b^2*
         de12^10 - 1438777437685213/26140013461311750*Q3^4*de12^8 + 
         191166927368/290154439575*Q3^4*lnmq3b*de12^8 - 2076628/3864861*Q3^4*
         lnmq3b^2*de12^8 + 25105520945762756/91490047114591125*Q3^6*de12^6 + 
         350341868416/677027025675*Q3^6*lnmq3b*de12^6 - 14828384/27054027*Q3^6
         *lnmq3b^2*de12^6 + 3591726955631014/10165560790510125*Q3^8*de12^4 + 
         363148065928/677027025675*Q3^8*lnmq3b*de12^4 - 25909024/45090045*Q3^8
         *lnmq3b^2*de12^4 + 10206671097577352/91490047114591125*Q3^10*de12^2
          + 1598929174432/2031081077025*Q3^10*lnmq3b*de12^2 - 83648128/
         135270135*Q3^10*lnmq3b^2*de12^2 - 72556371494498096/91490047114591125
         *Q3^12 + 2545659281344/2031081077025*Q3^12*lnmq3b - 67356416/
         135270135*Q3^12*lnmq3b^2 )

       + Q3b^-13 * ( 173719708958/41601569625*de12^11 - 85052746/36018675*
         lnmq3b*de12^11 + 6508/10395*lnmq3b^2*de12^11 + 35758232291/
         37819608750*Q3^2*de12^9 - 40695212/36018675*Q3^2*lnmq3b*de12^9 + 
         30124/51975*Q3^2*lnmq3b^2*de12^9 + 230517356/2101089375*Q3^4*de12^7
          - 999184/1334025*Q3^4*lnmq3b*de12^7 + 3328/5775*Q3^4*lnmq3b^2*de12^7
          - 176129342/900466875*Q3^6*de12^5 - 23086904/36018675*Q3^6*lnmq3b*
         de12^5 + 30944/51975*Q3^6*lnmq3b^2*de12^5 - 29246528/180093375*Q3^8*
         de12^3 - 1103488/1440747*Q3^8*lnmq3b*de12^3 + 6656/10395*Q3^8*
         lnmq3b^2*de12^3 + 1454528/2401245*Q3^10*de12 - 3500416/2401245*Q3^10*
         lnmq3b*de12 + 512/693*Q3^10*lnmq3b^2*de12 )

       + Q3b^-12 * (  - 1367453703439/305078177250*de12^10 + 334749409/
         132068475*lnmq3b*de12^10 - 25402/38115*lnmq3b^2*de12^10 - 
         1423394811416/1372851797625*Q3^2*de12^8 + 486772651/396205425*Q3^2*
         lnmq3b*de12^8 - 42334/68607*Q3^2*lnmq3b^2*de12^8 - 1573565849629/
         9609962583375*Q3^4*de12^6 + 2323767704/2773437975*Q3^4*lnmq3b*de12^6
          - 295112/480249*Q3^4*lnmq3b^2*de12^6 + 384645549194/3203320861125*
         Q3^6*de12^4 + 696591568/924479325*Q3^6*lnmq3b*de12^4 - 508912/800415*
         Q3^6*lnmq3b^2*de12^4 - 377009934754/9609962583375*Q3^8*de12^2 + 
         2675205992/2773437975*Q3^8*lnmq3b*de12^2 - 1629088/2401245*Q3^8*
         lnmq3b^2*de12^2 - 8995010747012/9609962583375*Q3^10 + 3915255184/
         2773437975*Q3^10*lnmq3b - 1306688/2401245*Q3^10*lnmq3b^2 )

       + Q3b^-11 * ( 252548747/52093125*de12^9 - 272299/99225*lnmq3b*de12^9 + 
         1126/1575*lnmq3b^2*de12^9 + 6731609/5788125*Q3^2*de12^7 - 135392/
         99225*Q3^2*lnmq3b*de12^7 + 1048/1575*Q3^2*lnmq3b^2*de12^7 + 226364/
         826875*Q3^4*de12^5 - 32768/33075*Q3^4*lnmq3b*de12^5 + 352/525*Q3^4*
         lnmq3b^2*de12^5 + 47618/496125*Q3^6*de12^3 - 2872/2835*Q3^6*lnmq3b*
         de12^3 + 32/45*Q3^6*lnmq3b^2*de12^3 + 136384/165375*Q3^8*de12 - 33728/
         19845*Q3^8*lnmq3b*de12 + 256/315*Q3^8*lnmq3b^2*de12 )

       + Q3b^-10 * (  - 990156767/187535250*de12^8 + 889363/297675*lnmq3b*
         de12^8 - 2182/2835*lnmq3b^2*de12^8 - 856381448/656373375*Q3^2*de12^6
          + 3150764/2083725*Q3^2*lnmq3b*de12^6 - 14216/19845*Q3^2*lnmq3b^2*
         de12^6 - 424246891/1093955625*Q3^4*de12^4 + 3963976/3472875*Q3^4*
         lnmq3b*de12^4 - 23896/33075*Q3^4*lnmq3b^2*de12^4 - 1073501764/
         3281866875*Q3^6*de12^2 + 12993184/10418625*Q3^6*lnmq3b*de12^2 - 75424/
         99225*Q3^6*lnmq3b^2*de12^2 - 3798702878/3281866875*Q3^8 + 17073128/
         10418625*Q3^8*lnmq3b - 60128/99225*Q3^8*lnmq3b^2 )

       + Q3b^-9 * ( 6733618/1157625*de12^7 - 36332/11025*lnmq3b*de12^7 + 88/
         105*lnmq3b^2*de12^7 + 251483/165375*Q3^2*de12^5 - 57392/33075*Q3^2*
         lnmq3b*de12^5 + 248/315*Q3^2*lnmq3b^2*de12^5 + 7276/11025*Q3^4*de12^3
          - 48112/33075*Q3^4*lnmq3b*de12^3 + 256/315*Q3^4*lnmq3b^2*de12^3 + 
         1486/1225*Q3^6*de12 - 7624/3675*Q3^6*lnmq3b*de12 + 32/35*Q3^6*
         lnmq3b^2*de12 )

       + Q3b^-8 * (  - 52477274/8103375*de12^6 + 282826/77175*lnmq3b*de12^6 - 
         674/735*lnmq3b^2*de12^6 - 71739119/40516875*Q3^2*de12^4 + 764192/
         385875*Q3^2*lnmq3b*de12^4 - 1054/1225*Q3^2*lnmq3b^2*de12^4 - 4324213/
         4501875*Q3^4*de12^2 + 678046/385875*Q3^4*lnmq3b*de12^2 - 3236/3675*
         Q3^4*lnmq3b^2*de12^2 - 20839478/13505625*Q3^6 + 256684/128625*Q3^6*
         lnmq3b - 2552/3675*Q3^6*lnmq3b^2 )

       + Q3b^-7 * ( 919/125*de12^5 - 2812/675*lnmq3b*de12^5 + 46/45*lnmq3b^2*
         de12^5 + 167/75*Q3^2*de12^3 - 1634/675*Q3^2*lnmq3b*de12^3 + 44/45*
         Q3^2*lnmq3b^2*de12^3 + 152/75*Q3^4*de12 - 616/225*Q3^4*lnmq3b*de12 + 
         16/15*Q3^4*lnmq3b^2*de12 )

       + Q3b^-6 * (  - 15932/1875*de12^4 + 5398/1125*lnmq3b*de12^4 - 86/75*
         lnmq3b^2*de12^4 - 46834/16875*Q3^2*de12^2 + 1088/375*Q3^2*lnmq3b*
         de12^2 - 244/225*Q3^2*lnmq3b^2*de12^2 - 39743/16875*Q3^4 + 2978/1125*
         Q3^4*lnmq3b - 188/225*Q3^4*lnmq3b^2 )

       + Q3b^-5 * ( 92/9*de12^3 - 52/9*lnmq3b*de12^3 + 4/3*lnmq3b^2*de12^3 + 
         13/3*Q3^2*de12 - 38/9*Q3^2*lnmq3b*de12 + 4/3*Q3^2*lnmq3b^2*de12 )

       + Q3b^-4 * (  - 344/27*de12^2 + 64/9*lnmq3b*de12^2 - 14/9*lnmq3b^2*
         de12^2 - 130/27*Q3^2 + 38/9*Q3^2*lnmq3b - 10/9*Q3^2*lnmq3b^2 )

       + Q3b^-3 * ( 18*de12 - 10*lnmq3b*de12 + 2*lnmq3b^2*de12 )

       + Q3b^-2 * (  - 24 + 12*lnmq3b - 2*lnmq3b^2 );

id   F213Q3small =
       + Q3b^-12 * ( 180394402/12006225*de12^12 + 13016/2079*lnmq3b*de12^12 + 
         34277/25410*Q3^2*de12^10 - 6/11*Q3^2*lnmq3b*de12^10 + 27347/45738*
         Q3^4*de12^8 - 10/33*Q3^4*lnmq3b*de12^8 + 200296/480249*Q3^6*de12^6 - 
         160/693*Q3^6*lnmq3b*de12^6 + 95528/266805*Q3^8*de12^4 - 16/77*Q3^8*
         lnmq3b*de12^4 + 1484096/4002075*Q3^10*de12^2 - 256/1155*Q3^10*lnmq3b*
         de12^2 + 1454528/2401245*Q3^12 - 256/693*Q3^12*lnmq3b )

       + Q3b^-11 * ( 1124118398/44022825*de12^11 + 1994/7623*lnmq3b*de12^11 + 
         4/11*lnmq3b^2*de12^11 - 34277/22869*Q3^2*de12^9 + 20/33*Q3^2*lnmq3b*
         de12^9 - 109388/160083*Q3^4*de12^7 + 80/231*Q3^4*lnmq3b*de12^7 - 
         400592/800415*Q3^6*de12^5 + 64/231*Q3^6*lnmq3b*de12^5 - 382112/800415
         *Q3^8*de12^3 + 64/231*Q3^8*lnmq3b*de12^3 - 2968192/4002075*Q3^10*de12
          + 512/1155*Q3^10*lnmq3b*de12 )

       + Q3b^-10 * ( 2525249/165375*de12^10 + 2252/315*lnmq3b*de12^10 + 3139/
         1890*Q3^2*de12^8 - 2/3*Q3^2*lnmq3b*de12^8 + 5018/6615*Q3^4*de12^6 - 8/
         21*Q3^4*lnmq3b*de12^6 + 18392/33075*Q3^6*de12^4 - 32/105*Q3^6*lnmq3b*
         de12^4 + 17552/33075*Q3^8*de12^2 - 32/105*Q3^8*lnmq3b*de12^2 + 136384/
         165375*Q3^10 - 256/525*Q3^10*lnmq3b )

       + Q3b^-9 * ( 8195672/297675*de12^9 + 202/945*lnmq3b*de12^9 + 4/9*
         lnmq3b^2*de12^9 - 12556/6615*Q3^2*de12^7 + 16/21*Q3^2*lnmq3b*de12^7
          - 10036/11025*Q3^4*de12^5 + 16/35*Q3^4*lnmq3b*de12^5 - 73568/99225*
         Q3^6*de12^3 + 128/315*Q3^6*lnmq3b*de12^3 - 35104/33075*Q3^8*de12 + 64/
         105*Q3^8*lnmq3b*de12 )

       + Q3b^-8 * ( 166772/11025*de12^8 + 176/21*lnmq3b*de12^8 + 529/245*Q3^2*
         de12^6 - 6/7*Q3^2*lnmq3b*de12^6 + 1272/1225*Q3^4*de12^4 - 18/35*Q3^4*
         lnmq3b*de12^4 + 3112/3675*Q3^6*de12^2 - 16/35*Q3^6*lnmq3b*de12^2 + 
         1486/1225*Q3^8 - 24/35*Q3^8*lnmq3b )

       + Q3b^-7 * ( 256226/8575*de12^7 + 24/245*lnmq3b*de12^7 + 4/7*lnmq3b^2*
         de12^7 - 3174/1225*Q3^2*de12^5 + 36/35*Q3^2*lnmq3b*de12^5 - 1696/1225
         *Q3^4*de12^3 + 24/35*Q3^4*lnmq3b*de12^3 - 6224/3675*Q3^6*de12 + 32/35
         *Q3^6*lnmq3b*de12 )

       + Q3b^-6 * ( 3134/225*de12^6 + 92/9*lnmq3b*de12^6 + 77/25*Q3^2*de12^4
          - 6/5*Q3^2*lnmq3b*de12^4 + 124/75*Q3^4*de12^2 - 4/5*Q3^4*lnmq3b*
         de12^2 + 152/75*Q3^6 - 16/15*Q3^6*lnmq3b )

       + Q3b^-5 * ( 12182/375*de12^5 - 16/75*lnmq3b*de12^5 + 4/5*lnmq3b^2*
         de12^5 - 308/75*Q3^2*de12^3 + 8/5*Q3^2*lnmq3b*de12^3 - 248/75*Q3^4*
         de12 + 8/5*Q3^4*lnmq3b*de12 )

       + Q3b^-4 * ( 28/3*de12^4 + 40/3*lnmq3b*de12^4 + 16/3*Q3^2*de12^2 - 2*
         Q3^2*lnmq3b*de12^2 + 13/3*Q3^4 - 2*Q3^4*lnmq3b )

       + Q3b^-3 * ( 308/9*de12^3 - 4/3*lnmq3b*de12^3 + 4/3*lnmq3b^2*de12^3 - 
         32/3*Q3^2*de12 + 4*Q3^2*lnmq3b*de12 )

       + Q3b^-2 * (  - 12*de12^2 + 20*lnmq3b*de12^2 + 18*Q3^2 - 6*Q3^2*lnmq3b
          )

       + Q3b^-1 * ( 24*de12 - 12*lnmq3b*de12 + 4*lnmq3b^2*de12 )

       - 6*Li31;

id   W213Q1small =
       + Q1b^-14 * (  - 57343890763277/14668918889625*de23^12 + 58259925571/
         26377676325*lnmq1b*de23^12 - 345346/585585*lnmq1b^2*de23^12 - 
         3757762740120583/4356668910218625*Q1^2*de23^10 + 100386114854/
         96718146525*Q1^2*lnmq1b*de23^10 - 1168444/2147145*Q1^2*lnmq1b^2*
         de23^10 - 1438777437685213/26140013461311750*Q1^4*de23^8 + 
         191166927368/290154439575*Q1^4*lnmq1b*de23^8 - 2076628/3864861*Q1^4*
         lnmq1b^2*de23^8 + 25105520945762756/91490047114591125*Q1^6*de23^6 + 
         350341868416/677027025675*Q1^6*lnmq1b*de23^6 - 14828384/27054027*Q1^6
         *lnmq1b^2*de23^6 + 3591726955631014/10165560790510125*Q1^8*de23^4 + 
         363148065928/677027025675*Q1^8*lnmq1b*de23^4 - 25909024/45090045*Q1^8
         *lnmq1b^2*de23^4 + 10206671097577352/91490047114591125*Q1^10*de23^2
          + 1598929174432/2031081077025*Q1^10*lnmq1b*de23^2 - 83648128/
         135270135*Q1^10*lnmq1b^2*de23^2 - 72556371494498096/91490047114591125
         *Q1^12 + 2545659281344/2031081077025*Q1^12*lnmq1b - 67356416/
         135270135*Q1^12*lnmq1b^2 )

       + Q1b^-13 * (  - 173719708958/41601569625*de23^11 + 85052746/36018675*
         lnmq1b*de23^11 - 6508/10395*lnmq1b^2*de23^11 - 35758232291/
         37819608750*Q1^2*de23^9 + 40695212/36018675*Q1^2*lnmq1b*de23^9 - 
         30124/51975*Q1^2*lnmq1b^2*de23^9 - 230517356/2101089375*Q1^4*de23^7
          + 999184/1334025*Q1^4*lnmq1b*de23^7 - 3328/5775*Q1^4*lnmq1b^2*de23^7
          + 176129342/900466875*Q1^6*de23^5 + 23086904/36018675*Q1^6*lnmq1b*
         de23^5 - 30944/51975*Q1^6*lnmq1b^2*de23^5 + 29246528/180093375*Q1^8*
         de23^3 + 1103488/1440747*Q1^8*lnmq1b*de23^3 - 6656/10395*Q1^8*
         lnmq1b^2*de23^3 - 1454528/2401245*Q1^10*de23 + 3500416/2401245*Q1^10*
         lnmq1b*de23 - 512/693*Q1^10*lnmq1b^2*de23 )

       + Q1b^-12 * (  - 1367453703439/305078177250*de23^10 + 334749409/
         132068475*lnmq1b*de23^10 - 25402/38115*lnmq1b^2*de23^10 - 
         1423394811416/1372851797625*Q1^2*de23^8 + 486772651/396205425*Q1^2*
         lnmq1b*de23^8 - 42334/68607*Q1^2*lnmq1b^2*de23^8 - 1573565849629/
         9609962583375*Q1^4*de23^6 + 2323767704/2773437975*Q1^4*lnmq1b*de23^6
          - 295112/480249*Q1^4*lnmq1b^2*de23^6 + 384645549194/3203320861125*
         Q1^6*de23^4 + 696591568/924479325*Q1^6*lnmq1b*de23^4 - 508912/800415*
         Q1^6*lnmq1b^2*de23^4 - 377009934754/9609962583375*Q1^8*de23^2 + 
         2675205992/2773437975*Q1^8*lnmq1b*de23^2 - 1629088/2401245*Q1^8*
         lnmq1b^2*de23^2 - 8995010747012/9609962583375*Q1^10 + 3915255184/
         2773437975*Q1^10*lnmq1b - 1306688/2401245*Q1^10*lnmq1b^2 )

       + Q1b^-11 * (  - 252548747/52093125*de23^9 + 272299/99225*lnmq1b*de23^9
          - 1126/1575*lnmq1b^2*de23^9 - 6731609/5788125*Q1^2*de23^7 + 135392/
         99225*Q1^2*lnmq1b*de23^7 - 1048/1575*Q1^2*lnmq1b^2*de23^7 - 226364/
         826875*Q1^4*de23^5 + 32768/33075*Q1^4*lnmq1b*de23^5 - 352/525*Q1^4*
         lnmq1b^2*de23^5 - 47618/496125*Q1^6*de23^3 + 2872/2835*Q1^6*lnmq1b*
         de23^3 - 32/45*Q1^6*lnmq1b^2*de23^3 - 136384/165375*Q1^8*de23 + 33728/
         19845*Q1^8*lnmq1b*de23 - 256/315*Q1^8*lnmq1b^2*de23 )

       + Q1b^-10 * (  - 990156767/187535250*de23^8 + 889363/297675*lnmq1b*
         de23^8 - 2182/2835*lnmq1b^2*de23^8 - 856381448/656373375*Q1^2*de23^6
          + 3150764/2083725*Q1^2*lnmq1b*de23^6 - 14216/19845*Q1^2*lnmq1b^2*
         de23^6 - 424246891/1093955625*Q1^4*de23^4 + 3963976/3472875*Q1^4*
         lnmq1b*de23^4 - 23896/33075*Q1^4*lnmq1b^2*de23^4 - 1073501764/
         3281866875*Q1^6*de23^2 + 12993184/10418625*Q1^6*lnmq1b*de23^2 - 75424/
         99225*Q1^6*lnmq1b^2*de23^2 - 3798702878/3281866875*Q1^8 + 17073128/
         10418625*Q1^8*lnmq1b - 60128/99225*Q1^8*lnmq1b^2 )

       + Q1b^-9 * (  - 6733618/1157625*de23^7 + 36332/11025*lnmq1b*de23^7 - 88/
         105*lnmq1b^2*de23^7 - 251483/165375*Q1^2*de23^5 + 57392/33075*Q1^2*
         lnmq1b*de23^5 - 248/315*Q1^2*lnmq1b^2*de23^5 - 7276/11025*Q1^4*de23^3
          + 48112/33075*Q1^4*lnmq1b*de23^3 - 256/315*Q1^4*lnmq1b^2*de23^3 - 
         1486/1225*Q1^6*de23 + 7624/3675*Q1^6*lnmq1b*de23 - 32/35*Q1^6*
         lnmq1b^2*de23 )

       + Q1b^-8 * (  - 52477274/8103375*de23^6 + 282826/77175*lnmq1b*de23^6 - 
         674/735*lnmq1b^2*de23^6 - 71739119/40516875*Q1^2*de23^4 + 764192/
         385875*Q1^2*lnmq1b*de23^4 - 1054/1225*Q1^2*lnmq1b^2*de23^4 - 4324213/
         4501875*Q1^4*de23^2 + 678046/385875*Q1^4*lnmq1b*de23^2 - 3236/3675*
         Q1^4*lnmq1b^2*de23^2 - 20839478/13505625*Q1^6 + 256684/128625*Q1^6*
         lnmq1b - 2552/3675*Q1^6*lnmq1b^2 )

       + Q1b^-7 * (  - 919/125*de23^5 + 2812/675*lnmq1b*de23^5 - 46/45*
         lnmq1b^2*de23^5 - 167/75*Q1^2*de23^3 + 1634/675*Q1^2*lnmq1b*de23^3 - 
         44/45*Q1^2*lnmq1b^2*de23^3 - 152/75*Q1^4*de23 + 616/225*Q1^4*lnmq1b*
         de23 - 16/15*Q1^4*lnmq1b^2*de23 )

       + Q1b^-6 * (  - 15932/1875*de23^4 + 5398/1125*lnmq1b*de23^4 - 86/75*
         lnmq1b^2*de23^4 - 46834/16875*Q1^2*de23^2 + 1088/375*Q1^2*lnmq1b*
         de23^2 - 244/225*Q1^2*lnmq1b^2*de23^2 - 39743/16875*Q1^4 + 2978/1125*
         Q1^4*lnmq1b - 188/225*Q1^4*lnmq1b^2 )

       + Q1b^-5 * (  - 92/9*de23^3 + 52/9*lnmq1b*de23^3 - 4/3*lnmq1b^2*de23^3
          - 13/3*Q1^2*de23 + 38/9*Q1^2*lnmq1b*de23 - 4/3*Q1^2*lnmq1b^2*de23 )

       + Q1b^-4 * (  - 344/27*de23^2 + 64/9*lnmq1b*de23^2 - 14/9*lnmq1b^2*
         de23^2 - 130/27*Q1^2 + 38/9*Q1^2*lnmq1b - 10/9*Q1^2*lnmq1b^2 )

       + Q1b^-3 * (  - 18*de23 + 10*lnmq1b*de23 - 2*lnmq1b^2*de23 )

       + Q1b^-2 * (  - 24 + 12*lnmq1b - 2*lnmq1b^2 );

id   F213Q1small =
       + Q1b^-12 * ( 180394402/12006225*de23^12 + 13016/2079*lnmq1b*de23^12 + 
         34277/25410*Q1^2*de23^10 - 6/11*Q1^2*lnmq1b*de23^10 + 27347/45738*
         Q1^4*de23^8 - 10/33*Q1^4*lnmq1b*de23^8 + 200296/480249*Q1^6*de23^6 - 
         160/693*Q1^6*lnmq1b*de23^6 + 95528/266805*Q1^8*de23^4 - 16/77*Q1^8*
         lnmq1b*de23^4 + 1484096/4002075*Q1^10*de23^2 - 256/1155*Q1^10*lnmq1b*
         de23^2 + 1454528/2401245*Q1^12 - 256/693*Q1^12*lnmq1b )

       + Q1b^-11 * (  - 1124118398/44022825*de23^11 - 1994/7623*lnmq1b*de23^11
          - 4/11*lnmq1b^2*de23^11 + 34277/22869*Q1^2*de23^9 - 20/33*Q1^2*
         lnmq1b*de23^9 + 109388/160083*Q1^4*de23^7 - 80/231*Q1^4*lnmq1b*de23^7
          + 400592/800415*Q1^6*de23^5 - 64/231*Q1^6*lnmq1b*de23^5 + 382112/
         800415*Q1^8*de23^3 - 64/231*Q1^8*lnmq1b*de23^3 + 2968192/4002075*
         Q1^10*de23 - 512/1155*Q1^10*lnmq1b*de23 )

       + Q1b^-10 * ( 2525249/165375*de23^10 + 2252/315*lnmq1b*de23^10 + 3139/
         1890*Q1^2*de23^8 - 2/3*Q1^2*lnmq1b*de23^8 + 5018/6615*Q1^4*de23^6 - 8/
         21*Q1^4*lnmq1b*de23^6 + 18392/33075*Q1^6*de23^4 - 32/105*Q1^6*lnmq1b*
         de23^4 + 17552/33075*Q1^8*de23^2 - 32/105*Q1^8*lnmq1b*de23^2 + 136384/
         165375*Q1^10 - 256/525*Q1^10*lnmq1b )

       + Q1b^-9 * (  - 8195672/297675*de23^9 - 202/945*lnmq1b*de23^9 - 4/9*
         lnmq1b^2*de23^9 + 12556/6615*Q1^2*de23^7 - 16/21*Q1^2*lnmq1b*de23^7
          + 10036/11025*Q1^4*de23^5 - 16/35*Q1^4*lnmq1b*de23^5 + 73568/99225*
         Q1^6*de23^3 - 128/315*Q1^6*lnmq1b*de23^3 + 35104/33075*Q1^8*de23 - 64/
         105*Q1^8*lnmq1b*de23 )

       + Q1b^-8 * ( 166772/11025*de23^8 + 176/21*lnmq1b*de23^8 + 529/245*Q1^2*
         de23^6 - 6/7*Q1^2*lnmq1b*de23^6 + 1272/1225*Q1^4*de23^4 - 18/35*Q1^4*
         lnmq1b*de23^4 + 3112/3675*Q1^6*de23^2 - 16/35*Q1^6*lnmq1b*de23^2 + 
         1486/1225*Q1^8 - 24/35*Q1^8*lnmq1b )

       + Q1b^-7 * (  - 256226/8575*de23^7 - 24/245*lnmq1b*de23^7 - 4/7*
         lnmq1b^2*de23^7 + 3174/1225*Q1^2*de23^5 - 36/35*Q1^2*lnmq1b*de23^5 + 
         1696/1225*Q1^4*de23^3 - 24/35*Q1^4*lnmq1b*de23^3 + 6224/3675*Q1^6*
         de23 - 32/35*Q1^6*lnmq1b*de23 )

       + Q1b^-6 * ( 3134/225*de23^6 + 92/9*lnmq1b*de23^6 + 77/25*Q1^2*de23^4
          - 6/5*Q1^2*lnmq1b*de23^4 + 124/75*Q1^4*de23^2 - 4/5*Q1^4*lnmq1b*
         de23^2 + 152/75*Q1^6 - 16/15*Q1^6*lnmq1b )

       + Q1b^-5 * (  - 12182/375*de23^5 + 16/75*lnmq1b*de23^5 - 4/5*lnmq1b^2*
         de23^5 + 308/75*Q1^2*de23^3 - 8/5*Q1^2*lnmq1b*de23^3 + 248/75*Q1^4*
         de23 - 8/5*Q1^4*lnmq1b*de23 )

       + Q1b^-4 * ( 28/3*de23^4 + 40/3*lnmq1b*de23^4 + 16/3*Q1^2*de23^2 - 2*
         Q1^2*lnmq1b*de23^2 + 13/3*Q1^4 - 2*Q1^4*lnmq1b )

       + Q1b^-3 * (  - 308/9*de23^3 + 4/3*lnmq1b*de23^3 - 4/3*lnmq1b^2*de23^3
          + 32/3*Q1^2*de23 - 4*Q1^2*lnmq1b*de23 )

       + Q1b^-2 * (  - 12*de23^2 + 20*lnmq1b*de23^2 + 18*Q1^2 - 6*Q1^2*lnmq1b
          )

       + Q1b^-1 * (  - 24*de23 + 12*lnmq1b*de23 - 4*lnmq1b^2*de23 )

       - 6*Li31;

id   W213Q2small =
       + Q2b^-14 * (  - 6477715952/2341213875*de13^12 - 24/13*de13^12*Li31 + 
         11391233396/2341213875*Q2^2*de13^10 - 288/143*Q2^2*de13^10*Li31 - 
         26032/10395*Q2^2*lnmq2b*de13^10 + 1875546598/260134875*Q2^4*de13^8 - 
         320/143*Q2^4*de13^8*Li31 - 60248/17325*Q2^4*lnmq2b*de13^8 + 
         20514108176/2341213875*Q2^6*de13^6 - 2560/1001*Q2^6*de13^6*Li31 - 
         213952/51975*Q2^6*lnmq2b*de13^6 + 4822500392/468242775*Q2^8*de13^4 - 
         3072/1001*Q2^8*de13^4*Li31 - 48544/10395*Q2^8*lnmq2b*de13^4 + 
         9730231328/780404625*Q2^10*de13^2 - 4096/1001*Q2^10*de13^2*Li31 - 
         91264/17325*Q2^10*lnmq2b*de13^2 + 2079510208/111486375*Q2^12 - 8192/
         1001*Q2^12*Li31 - 15104/2475*Q2^12*lnmq2b )

       + Q2b^-12 * (  - 16741904/5457375*de13^10 - 24/11*de13^10*Li31 + 
         94282882/16372125*Q2^2*de13^8 - 80/33*Q2^2*de13^8*Li31 - 4504/1575*
         Q2^2*lnmq2b*de13^8 + 140596124/16372125*Q2^4*de13^6 - 640/231*Q2^4*
         de13^6*Li31 - 2096/525*Q2^4*lnmq2b*de13^6 + 11648984/1091475*Q2^6*
         de13^4 - 256/77*Q2^6*de13^4*Li31 - 1504/315*Q2^6*lnmq2b*de13^4 + 
         43330696/3274425*Q2^8*de13^2 - 1024/231*Q2^8*de13^2*Li31 - 5216/945*
         Q2^8*lnmq2b*de13^2 + 328577104/16372125*Q2^10 - 2048/231*Q2^10*Li31
          - 30656/4725*Q2^10*lnmq2b )

       + Q2b^-10 * (  - 1027456/297675*de13^8 - 8/3*de13^8*Li31 + 2108872/
         297675*Q2^2*de13^6 - 64/21*Q2^2*de13^6*Li31 - 352/105*Q2^2*lnmq2b*
         de13^6 + 1064668/99225*Q2^4*de13^4 - 128/35*Q2^4*de13^4*Li31 - 496/
         105*Q2^4*lnmq2b*de13^4 + 836336/59535*Q2^6*de13^2 - 512/105*Q2^6*
         de13^2*Li31 - 1088/189*Q2^6*lnmq2b*de13^2 + 1300072/59535*Q2^8 - 1024/
         105*Q2^8*Li31 - 1312/189*Q2^8*lnmq2b )

       + Q2b^-8 * (  - 18688/4725*de13^6 - 24/7*de13^6*Li31 + 43828/4725*Q2^2*
         de13^4 - 144/35*Q2^2*de13^4*Li31 - 184/45*Q2^2*lnmq2b*de13^4 + 23116/
         1575*Q2^4*de13^2 - 192/35*Q2^4*de13^2*Li31 - 88/15*Q2^4*lnmq2b*de13^2
          + 4216/175*Q2^6 - 384/35*Q2^6*Li31 - 112/15*Q2^6*lnmq2b )

       + Q2b^-6 * (  - 208/45*de13^4 - 24/5*de13^4*Li31 + 616/45*Q2^2*de13^2
          - 32/5*Q2^2*de13^2*Li31 - 16/3*Q2^2*lnmq2b*de13^2 + 404/15*Q2^4 - 64/
         5*Q2^4*Li31 - 8*Q2^4*lnmq2b )

       + Q2b^-4 * (  - 16/3*de13^2 - 8*de13^2*Li31 + 88/3*Q2^2 - 16*Q2^2*Li31
          - 8*Q2^2*lnmq2b )

       + Q2b^-2 * (  - 24*Li31 );

id   F213Q2small =
       + Q2b^-12 * ( 30042905/3841992*de13^12 - 29401/8316*lnmq2b*de13^12 - 1/
         2*lnmq2b^2*de13^12 - 34277/12705*Q2^2*de13^10 + 12/11*Q2^2*lnmq2b*
         de13^10 - 27347/22869*Q2^4*de13^8 + 20/33*Q2^4*lnmq2b*de13^8 - 400592/
         480249*Q2^6*de13^6 + 320/693*Q2^6*lnmq2b*de13^6 - 191056/266805*Q2^8*
         de13^4 + 32/77*Q2^8*lnmq2b*de13^4 - 2968192/4002075*Q2^10*de13^2 + 
         512/1155*Q2^10*lnmq2b*de13^2 - 2909056/2401245*Q2^12 + 512/693*Q2^12*
         lnmq2b )

       + Q2b^-10 * ( 5950883/661500*de13^10 - 12379/3150*lnmq2b*de13^10 - 3/5*
         lnmq2b^2*de13^10 - 3139/945*Q2^2*de13^8 + 4/3*Q2^2*lnmq2b*de13^8 - 
         10036/6615*Q2^4*de13^6 + 16/21*Q2^4*lnmq2b*de13^6 - 36784/33075*Q2^6*
         de13^4 + 64/105*Q2^6*lnmq2b*de13^4 - 35104/33075*Q2^8*de13^2 + 64/105
         *Q2^8*lnmq2b*de13^2 - 272768/165375*Q2^10 + 512/525*Q2^10*lnmq2b )

       + Q2b^-8 * ( 234757/22050*de13^8 - 1859/420*lnmq2b*de13^8 - 3/4*
         lnmq2b^2*de13^8 - 1058/245*Q2^2*de13^6 + 12/7*Q2^2*lnmq2b*de13^6 - 
         2544/1225*Q2^4*de13^4 + 36/35*Q2^4*lnmq2b*de13^4 - 6224/3675*Q2^6*
         de13^2 + 32/35*Q2^6*lnmq2b*de13^2 - 2972/1225*Q2^8 + 48/35*Q2^8*
         lnmq2b )

       + Q2b^-6 * ( 2957/225*de13^6 - 227/45*lnmq2b*de13^6 - lnmq2b^2*de13^6
          - 154/25*Q2^2*de13^4 + 12/5*Q2^2*lnmq2b*de13^4 - 248/75*Q2^4*de13^2
          + 8/5*Q2^4*lnmq2b*de13^2 - 304/75*Q2^6 + 32/15*Q2^6*lnmq2b )

       + Q2b^-4 * ( 52/3*de13^4 - 17/3*lnmq2b*de13^4 - 3/2*lnmq2b^2*de13^4 - 
         32/3*Q2^2*de13^2 + 4*Q2^2*lnmq2b*de13^2 - 26/3*Q2^4 + 4*Q2^4*lnmq2b )

       + Q2b^-2 * ( 24*de13^2 - 4*lnmq2b*de13^2 - 3*lnmq2b^2*de13^2 - 36*Q2^2
          + 12*Q2^2*lnmq2b )

       + 6*Li31 - lnmq2b^3;

id   W123Q3small =
       + Q3b^-14 * (  - 57343890763277/14668918889625*de12^12 + 58259925571/
         26377676325*lnmq3b*de12^12 - 345346/585585*lnmq3b^2*de12^12 - 
         3757762740120583/4356668910218625*Q3^2*de12^10 + 100386114854/
         96718146525*Q3^2*lnmq3b*de12^10 - 1168444/2147145*Q3^2*lnmq3b^2*
         de12^10 - 1438777437685213/26140013461311750*Q3^4*de12^8 + 
         191166927368/290154439575*Q3^4*lnmq3b*de12^8 - 2076628/3864861*Q3^4*
         lnmq3b^2*de12^8 + 25105520945762756/91490047114591125*Q3^6*de12^6 + 
         350341868416/677027025675*Q3^6*lnmq3b*de12^6 - 14828384/27054027*Q3^6
         *lnmq3b^2*de12^6 + 3591726955631014/10165560790510125*Q3^8*de12^4 + 
         363148065928/677027025675*Q3^8*lnmq3b*de12^4 - 25909024/45090045*Q3^8
         *lnmq3b^2*de12^4 + 10206671097577352/91490047114591125*Q3^10*de12^2
          + 1598929174432/2031081077025*Q3^10*lnmq3b*de12^2 - 83648128/
         135270135*Q3^10*lnmq3b^2*de12^2 - 72556371494498096/91490047114591125
         *Q3^12 + 2545659281344/2031081077025*Q3^12*lnmq3b - 67356416/
         135270135*Q3^12*lnmq3b^2 )

       + Q3b^-13 * (  - 173719708958/41601569625*de12^11 + 85052746/36018675*
         lnmq3b*de12^11 - 6508/10395*lnmq3b^2*de12^11 - 35758232291/
         37819608750*Q3^2*de12^9 + 40695212/36018675*Q3^2*lnmq3b*de12^9 - 
         30124/51975*Q3^2*lnmq3b^2*de12^9 - 230517356/2101089375*Q3^4*de12^7
          + 999184/1334025*Q3^4*lnmq3b*de12^7 - 3328/5775*Q3^4*lnmq3b^2*de12^7
          + 176129342/900466875*Q3^6*de12^5 + 23086904/36018675*Q3^6*lnmq3b*
         de12^5 - 30944/51975*Q3^6*lnmq3b^2*de12^5 + 29246528/180093375*Q3^8*
         de12^3 + 1103488/1440747*Q3^8*lnmq3b*de12^3 - 6656/10395*Q3^8*
         lnmq3b^2*de12^3 - 1454528/2401245*Q3^10*de12 + 3500416/2401245*Q3^10*
         lnmq3b*de12 - 512/693*Q3^10*lnmq3b^2*de12 )

       + Q3b^-12 * (  - 1367453703439/305078177250*de12^10 + 334749409/
         132068475*lnmq3b*de12^10 - 25402/38115*lnmq3b^2*de12^10 - 
         1423394811416/1372851797625*Q3^2*de12^8 + 486772651/396205425*Q3^2*
         lnmq3b*de12^8 - 42334/68607*Q3^2*lnmq3b^2*de12^8 - 1573565849629/
         9609962583375*Q3^4*de12^6 + 2323767704/2773437975*Q3^4*lnmq3b*de12^6
          - 295112/480249*Q3^4*lnmq3b^2*de12^6 + 384645549194/3203320861125*
         Q3^6*de12^4 + 696591568/924479325*Q3^6*lnmq3b*de12^4 - 508912/800415*
         Q3^6*lnmq3b^2*de12^4 - 377009934754/9609962583375*Q3^8*de12^2 + 
         2675205992/2773437975*Q3^8*lnmq3b*de12^2 - 1629088/2401245*Q3^8*
         lnmq3b^2*de12^2 - 8995010747012/9609962583375*Q3^10 + 3915255184/
         2773437975*Q3^10*lnmq3b - 1306688/2401245*Q3^10*lnmq3b^2 )

       + Q3b^-11 * (  - 252548747/52093125*de12^9 + 272299/99225*lnmq3b*de12^9
          - 1126/1575*lnmq3b^2*de12^9 - 6731609/5788125*Q3^2*de12^7 + 135392/
         99225*Q3^2*lnmq3b*de12^7 - 1048/1575*Q3^2*lnmq3b^2*de12^7 - 226364/
         826875*Q3^4*de12^5 + 32768/33075*Q3^4*lnmq3b*de12^5 - 352/525*Q3^4*
         lnmq3b^2*de12^5 - 47618/496125*Q3^6*de12^3 + 2872/2835*Q3^6*lnmq3b*
         de12^3 - 32/45*Q3^6*lnmq3b^2*de12^3 - 136384/165375*Q3^8*de12 + 33728/
         19845*Q3^8*lnmq3b*de12 - 256/315*Q3^8*lnmq3b^2*de12 )

       + Q3b^-10 * (  - 990156767/187535250*de12^8 + 889363/297675*lnmq3b*
         de12^8 - 2182/2835*lnmq3b^2*de12^8 - 856381448/656373375*Q3^2*de12^6
          + 3150764/2083725*Q3^2*lnmq3b*de12^6 - 14216/19845*Q3^2*lnmq3b^2*
         de12^6 - 424246891/1093955625*Q3^4*de12^4 + 3963976/3472875*Q3^4*
         lnmq3b*de12^4 - 23896/33075*Q3^4*lnmq3b^2*de12^4 - 1073501764/
         3281866875*Q3^6*de12^2 + 12993184/10418625*Q3^6*lnmq3b*de12^2 - 75424/
         99225*Q3^6*lnmq3b^2*de12^2 - 3798702878/3281866875*Q3^8 + 17073128/
         10418625*Q3^8*lnmq3b - 60128/99225*Q3^8*lnmq3b^2 )

       + Q3b^-9 * (  - 6733618/1157625*de12^7 + 36332/11025*lnmq3b*de12^7 - 88/
         105*lnmq3b^2*de12^7 - 251483/165375*Q3^2*de12^5 + 57392/33075*Q3^2*
         lnmq3b*de12^5 - 248/315*Q3^2*lnmq3b^2*de12^5 - 7276/11025*Q3^4*de12^3
          + 48112/33075*Q3^4*lnmq3b*de12^3 - 256/315*Q3^4*lnmq3b^2*de12^3 - 
         1486/1225*Q3^6*de12 + 7624/3675*Q3^6*lnmq3b*de12 - 32/35*Q3^6*
         lnmq3b^2*de12 )

       + Q3b^-8 * (  - 52477274/8103375*de12^6 + 282826/77175*lnmq3b*de12^6 - 
         674/735*lnmq3b^2*de12^6 - 71739119/40516875*Q3^2*de12^4 + 764192/
         385875*Q3^2*lnmq3b*de12^4 - 1054/1225*Q3^2*lnmq3b^2*de12^4 - 4324213/
         4501875*Q3^4*de12^2 + 678046/385875*Q3^4*lnmq3b*de12^2 - 3236/3675*
         Q3^4*lnmq3b^2*de12^2 - 20839478/13505625*Q3^6 + 256684/128625*Q3^6*
         lnmq3b - 2552/3675*Q3^6*lnmq3b^2 )

       + Q3b^-7 * (  - 919/125*de12^5 + 2812/675*lnmq3b*de12^5 - 46/45*
         lnmq3b^2*de12^5 - 167/75*Q3^2*de12^3 + 1634/675*Q3^2*lnmq3b*de12^3 - 
         44/45*Q3^2*lnmq3b^2*de12^3 - 152/75*Q3^4*de12 + 616/225*Q3^4*lnmq3b*
         de12 - 16/15*Q3^4*lnmq3b^2*de12 )

       + Q3b^-6 * (  - 15932/1875*de12^4 + 5398/1125*lnmq3b*de12^4 - 86/75*
         lnmq3b^2*de12^4 - 46834/16875*Q3^2*de12^2 + 1088/375*Q3^2*lnmq3b*
         de12^2 - 244/225*Q3^2*lnmq3b^2*de12^2 - 39743/16875*Q3^4 + 2978/1125*
         Q3^4*lnmq3b - 188/225*Q3^4*lnmq3b^2 )

       + Q3b^-5 * (  - 92/9*de12^3 + 52/9*lnmq3b*de12^3 - 4/3*lnmq3b^2*de12^3
          - 13/3*Q3^2*de12 + 38/9*Q3^2*lnmq3b*de12 - 4/3*Q3^2*lnmq3b^2*de12 )

       + Q3b^-4 * (  - 344/27*de12^2 + 64/9*lnmq3b*de12^2 - 14/9*lnmq3b^2*
         de12^2 - 130/27*Q3^2 + 38/9*Q3^2*lnmq3b - 10/9*Q3^2*lnmq3b^2 )

       + Q3b^-3 * (  - 18*de12 + 10*lnmq3b*de12 - 2*lnmq3b^2*de12 )

       + Q3b^-2 * (  - 24 + 12*lnmq3b - 2*lnmq3b^2 );

id   F123Q3small =
       + Q3b^-12 * ( 180394402/12006225*de12^12 + 13016/2079*lnmq3b*de12^12 + 
         34277/25410*Q3^2*de12^10 - 6/11*Q3^2*lnmq3b*de12^10 + 27347/45738*
         Q3^4*de12^8 - 10/33*Q3^4*lnmq3b*de12^8 + 200296/480249*Q3^6*de12^6 - 
         160/693*Q3^6*lnmq3b*de12^6 + 95528/266805*Q3^8*de12^4 - 16/77*Q3^8*
         lnmq3b*de12^4 + 1484096/4002075*Q3^10*de12^2 - 256/1155*Q3^10*lnmq3b*
         de12^2 + 1454528/2401245*Q3^12 - 256/693*Q3^12*lnmq3b )

       + Q3b^-11 * (  - 1124118398/44022825*de12^11 - 1994/7623*lnmq3b*de12^11
          - 4/11*lnmq3b^2*de12^11 + 34277/22869*Q3^2*de12^9 - 20/33*Q3^2*
         lnmq3b*de12^9 + 109388/160083*Q3^4*de12^7 - 80/231*Q3^4*lnmq3b*de12^7
          + 400592/800415*Q3^6*de12^5 - 64/231*Q3^6*lnmq3b*de12^5 + 382112/
         800415*Q3^8*de12^3 - 64/231*Q3^8*lnmq3b*de12^3 + 2968192/4002075*
         Q3^10*de12 - 512/1155*Q3^10*lnmq3b*de12 )

       + Q3b^-10 * ( 2525249/165375*de12^10 + 2252/315*lnmq3b*de12^10 + 3139/
         1890*Q3^2*de12^8 - 2/3*Q3^2*lnmq3b*de12^8 + 5018/6615*Q3^4*de12^6 - 8/
         21*Q3^4*lnmq3b*de12^6 + 18392/33075*Q3^6*de12^4 - 32/105*Q3^6*lnmq3b*
         de12^4 + 17552/33075*Q3^8*de12^2 - 32/105*Q3^8*lnmq3b*de12^2 + 136384/
         165375*Q3^10 - 256/525*Q3^10*lnmq3b )

       + Q3b^-9 * (  - 8195672/297675*de12^9 - 202/945*lnmq3b*de12^9 - 4/9*
         lnmq3b^2*de12^9 + 12556/6615*Q3^2*de12^7 - 16/21*Q3^2*lnmq3b*de12^7
          + 10036/11025*Q3^4*de12^5 - 16/35*Q3^4*lnmq3b*de12^5 + 73568/99225*
         Q3^6*de12^3 - 128/315*Q3^6*lnmq3b*de12^3 + 35104/33075*Q3^8*de12 - 64/
         105*Q3^8*lnmq3b*de12 )

       + Q3b^-8 * ( 166772/11025*de12^8 + 176/21*lnmq3b*de12^8 + 529/245*Q3^2*
         de12^6 - 6/7*Q3^2*lnmq3b*de12^6 + 1272/1225*Q3^4*de12^4 - 18/35*Q3^4*
         lnmq3b*de12^4 + 3112/3675*Q3^6*de12^2 - 16/35*Q3^6*lnmq3b*de12^2 + 
         1486/1225*Q3^8 - 24/35*Q3^8*lnmq3b )

       + Q3b^-7 * (  - 256226/8575*de12^7 - 24/245*lnmq3b*de12^7 - 4/7*
         lnmq3b^2*de12^7 + 3174/1225*Q3^2*de12^5 - 36/35*Q3^2*lnmq3b*de12^5 + 
         1696/1225*Q3^4*de12^3 - 24/35*Q3^4*lnmq3b*de12^3 + 6224/3675*Q3^6*
         de12 - 32/35*Q3^6*lnmq3b*de12 )

       + Q3b^-6 * ( 3134/225*de12^6 + 92/9*lnmq3b*de12^6 + 77/25*Q3^2*de12^4
          - 6/5*Q3^2*lnmq3b*de12^4 + 124/75*Q3^4*de12^2 - 4/5*Q3^4*lnmq3b*
         de12^2 + 152/75*Q3^6 - 16/15*Q3^6*lnmq3b )

       + Q3b^-5 * (  - 12182/375*de12^5 + 16/75*lnmq3b*de12^5 - 4/5*lnmq3b^2*
         de12^5 + 308/75*Q3^2*de12^3 - 8/5*Q3^2*lnmq3b*de12^3 + 248/75*Q3^4*
         de12 - 8/5*Q3^4*lnmq3b*de12 )

       + Q3b^-4 * ( 28/3*de12^4 + 40/3*lnmq3b*de12^4 + 16/3*Q3^2*de12^2 - 2*
         Q3^2*lnmq3b*de12^2 + 13/3*Q3^4 - 2*Q3^4*lnmq3b )

       + Q3b^-3 * (  - 308/9*de12^3 + 4/3*lnmq3b*de12^3 - 4/3*lnmq3b^2*de12^3
          + 32/3*Q3^2*de12 - 4*Q3^2*lnmq3b*de12 )

       + Q3b^-2 * (  - 12*de12^2 + 20*lnmq3b*de12^2 + 18*Q3^2 - 6*Q3^2*lnmq3b
          )

       + Q3b^-1 * (  - 24*de12 + 12*lnmq3b*de12 - 4*lnmq3b^2*de12 )

       - 6*Li31;

id   W123Q1small =
       + Q1b^-14 * (  - 6477715952/2341213875*de23^12 - 24/13*de23^12*Li31 + 
         11391233396/2341213875*Q1^2*de23^10 - 288/143*Q1^2*de23^10*Li31 - 
         26032/10395*Q1^2*lnmq1b*de23^10 + 1875546598/260134875*Q1^4*de23^8 - 
         320/143*Q1^4*de23^8*Li31 - 60248/17325*Q1^4*lnmq1b*de23^8 + 
         20514108176/2341213875*Q1^6*de23^6 - 2560/1001*Q1^6*de23^6*Li31 - 
         213952/51975*Q1^6*lnmq1b*de23^6 + 4822500392/468242775*Q1^8*de23^4 - 
         3072/1001*Q1^8*de23^4*Li31 - 48544/10395*Q1^8*lnmq1b*de23^4 + 
         9730231328/780404625*Q1^10*de23^2 - 4096/1001*Q1^10*de23^2*Li31 - 
         91264/17325*Q1^10*lnmq1b*de23^2 + 2079510208/111486375*Q1^12 - 8192/
         1001*Q1^12*Li31 - 15104/2475*Q1^12*lnmq1b )

       + Q1b^-12 * (  - 16741904/5457375*de23^10 - 24/11*de23^10*Li31 + 
         94282882/16372125*Q1^2*de23^8 - 80/33*Q1^2*de23^8*Li31 - 4504/1575*
         Q1^2*lnmq1b*de23^8 + 140596124/16372125*Q1^4*de23^6 - 640/231*Q1^4*
         de23^6*Li31 - 2096/525*Q1^4*lnmq1b*de23^6 + 11648984/1091475*Q1^6*
         de23^4 - 256/77*Q1^6*de23^4*Li31 - 1504/315*Q1^6*lnmq1b*de23^4 + 
         43330696/3274425*Q1^8*de23^2 - 1024/231*Q1^8*de23^2*Li31 - 5216/945*
         Q1^8*lnmq1b*de23^2 + 328577104/16372125*Q1^10 - 2048/231*Q1^10*Li31
          - 30656/4725*Q1^10*lnmq1b )

       + Q1b^-10 * (  - 1027456/297675*de23^8 - 8/3*de23^8*Li31 + 2108872/
         297675*Q1^2*de23^6 - 64/21*Q1^2*de23^6*Li31 - 352/105*Q1^2*lnmq1b*
         de23^6 + 1064668/99225*Q1^4*de23^4 - 128/35*Q1^4*de23^4*Li31 - 496/
         105*Q1^4*lnmq1b*de23^4 + 836336/59535*Q1^6*de23^2 - 512/105*Q1^6*
         de23^2*Li31 - 1088/189*Q1^6*lnmq1b*de23^2 + 1300072/59535*Q1^8 - 1024/
         105*Q1^8*Li31 - 1312/189*Q1^8*lnmq1b )

       + Q1b^-8 * (  - 18688/4725*de23^6 - 24/7*de23^6*Li31 + 43828/4725*Q1^2*
         de23^4 - 144/35*Q1^2*de23^4*Li31 - 184/45*Q1^2*lnmq1b*de23^4 + 23116/
         1575*Q1^4*de23^2 - 192/35*Q1^4*de23^2*Li31 - 88/15*Q1^4*lnmq1b*de23^2
          + 4216/175*Q1^6 - 384/35*Q1^6*Li31 - 112/15*Q1^6*lnmq1b )

       + Q1b^-6 * (  - 208/45*de23^4 - 24/5*de23^4*Li31 + 616/45*Q1^2*de23^2
          - 32/5*Q1^2*de23^2*Li31 - 16/3*Q1^2*lnmq1b*de23^2 + 404/15*Q1^4 - 64/
         5*Q1^4*Li31 - 8*Q1^4*lnmq1b )

       + Q1b^-4 * (  - 16/3*de23^2 - 8*de23^2*Li31 + 88/3*Q1^2 - 16*Q1^2*Li31
          - 8*Q1^2*lnmq1b )

       + Q1b^-2 * (  - 24*Li31 );

id   F123Q1small =
       + Q1b^-12 * ( 30042905/3841992*de23^12 - 29401/8316*lnmq1b*de23^12 - 1/
         2*lnmq1b^2*de23^12 - 34277/12705*Q1^2*de23^10 + 12/11*Q1^2*lnmq1b*
         de23^10 - 27347/22869*Q1^4*de23^8 + 20/33*Q1^4*lnmq1b*de23^8 - 400592/
         480249*Q1^6*de23^6 + 320/693*Q1^6*lnmq1b*de23^6 - 191056/266805*Q1^8*
         de23^4 + 32/77*Q1^8*lnmq1b*de23^4 - 2968192/4002075*Q1^10*de23^2 + 
         512/1155*Q1^10*lnmq1b*de23^2 - 2909056/2401245*Q1^12 + 512/693*Q1^12*
         lnmq1b )

       + Q1b^-10 * ( 5950883/661500*de23^10 - 12379/3150*lnmq1b*de23^10 - 3/5*
         lnmq1b^2*de23^10 - 3139/945*Q1^2*de23^8 + 4/3*Q1^2*lnmq1b*de23^8 - 
         10036/6615*Q1^4*de23^6 + 16/21*Q1^4*lnmq1b*de23^6 - 36784/33075*Q1^6*
         de23^4 + 64/105*Q1^6*lnmq1b*de23^4 - 35104/33075*Q1^8*de23^2 + 64/105
         *Q1^8*lnmq1b*de23^2 - 272768/165375*Q1^10 + 512/525*Q1^10*lnmq1b )

       + Q1b^-8 * ( 234757/22050*de23^8 - 1859/420*lnmq1b*de23^8 - 3/4*
         lnmq1b^2*de23^8 - 1058/245*Q1^2*de23^6 + 12/7*Q1^2*lnmq1b*de23^6 - 
         2544/1225*Q1^4*de23^4 + 36/35*Q1^4*lnmq1b*de23^4 - 6224/3675*Q1^6*
         de23^2 + 32/35*Q1^6*lnmq1b*de23^2 - 2972/1225*Q1^8 + 48/35*Q1^8*
         lnmq1b )

       + Q1b^-6 * ( 2957/225*de23^6 - 227/45*lnmq1b*de23^6 - lnmq1b^2*de23^6
          - 154/25*Q1^2*de23^4 + 12/5*Q1^2*lnmq1b*de23^4 - 248/75*Q1^4*de23^2
          + 8/5*Q1^4*lnmq1b*de23^2 - 304/75*Q1^6 + 32/15*Q1^6*lnmq1b )

       + Q1b^-4 * ( 52/3*de23^4 - 17/3*lnmq1b*de23^4 - 3/2*lnmq1b^2*de23^4 - 
         32/3*Q1^2*de23^2 + 4*Q1^2*lnmq1b*de23^2 - 26/3*Q1^4 + 4*Q1^4*lnmq1b )

       + Q1b^-2 * ( 24*de23^2 - 4*lnmq1b*de23^2 - 3*lnmq1b^2*de23^2 - 36*Q1^2
          + 12*Q1^2*lnmq1b )

       + 6*Li31 - lnmq1b^3;

id   W123Q2small =
       + Q2b^-14 * (  - 57343890763277/14668918889625*de13^12 + 58259925571/
         26377676325*lnmq2b*de13^12 - 345346/585585*lnmq2b^2*de13^12 - 
         3757762740120583/4356668910218625*Q2^2*de13^10 + 100386114854/
         96718146525*Q2^2*lnmq2b*de13^10 - 1168444/2147145*Q2^2*lnmq2b^2*
         de13^10 - 1438777437685213/26140013461311750*Q2^4*de13^8 + 
         191166927368/290154439575*Q2^4*lnmq2b*de13^8 - 2076628/3864861*Q2^4*
         lnmq2b^2*de13^8 + 25105520945762756/91490047114591125*Q2^6*de13^6 + 
         350341868416/677027025675*Q2^6*lnmq2b*de13^6 - 14828384/27054027*Q2^6
         *lnmq2b^2*de13^6 + 3591726955631014/10165560790510125*Q2^8*de13^4 + 
         363148065928/677027025675*Q2^8*lnmq2b*de13^4 - 25909024/45090045*Q2^8
         *lnmq2b^2*de13^4 + 10206671097577352/91490047114591125*Q2^10*de13^2
          + 1598929174432/2031081077025*Q2^10*lnmq2b*de13^2 - 83648128/
         135270135*Q2^10*lnmq2b^2*de13^2 - 72556371494498096/91490047114591125
         *Q2^12 + 2545659281344/2031081077025*Q2^12*lnmq2b - 67356416/
         135270135*Q2^12*lnmq2b^2 )

       + Q2b^-13 * (  - 173719708958/41601569625*de13^11 + 85052746/36018675*
         lnmq2b*de13^11 - 6508/10395*lnmq2b^2*de13^11 - 35758232291/
         37819608750*Q2^2*de13^9 + 40695212/36018675*Q2^2*lnmq2b*de13^9 - 
         30124/51975*Q2^2*lnmq2b^2*de13^9 - 230517356/2101089375*Q2^4*de13^7
          + 999184/1334025*Q2^4*lnmq2b*de13^7 - 3328/5775*Q2^4*lnmq2b^2*de13^7
          + 176129342/900466875*Q2^6*de13^5 + 23086904/36018675*Q2^6*lnmq2b*
         de13^5 - 30944/51975*Q2^6*lnmq2b^2*de13^5 + 29246528/180093375*Q2^8*
         de13^3 + 1103488/1440747*Q2^8*lnmq2b*de13^3 - 6656/10395*Q2^8*
         lnmq2b^2*de13^3 - 1454528/2401245*Q2^10*de13 + 3500416/2401245*Q2^10*
         lnmq2b*de13 - 512/693*Q2^10*lnmq2b^2*de13 )

       + Q2b^-12 * (  - 1367453703439/305078177250*de13^10 + 334749409/
         132068475*lnmq2b*de13^10 - 25402/38115*lnmq2b^2*de13^10 - 
         1423394811416/1372851797625*Q2^2*de13^8 + 486772651/396205425*Q2^2*
         lnmq2b*de13^8 - 42334/68607*Q2^2*lnmq2b^2*de13^8 - 1573565849629/
         9609962583375*Q2^4*de13^6 + 2323767704/2773437975*Q2^4*lnmq2b*de13^6
          - 295112/480249*Q2^4*lnmq2b^2*de13^6 + 384645549194/3203320861125*
         Q2^6*de13^4 + 696591568/924479325*Q2^6*lnmq2b*de13^4 - 508912/800415*
         Q2^6*lnmq2b^2*de13^4 - 377009934754/9609962583375*Q2^8*de13^2 + 
         2675205992/2773437975*Q2^8*lnmq2b*de13^2 - 1629088/2401245*Q2^8*
         lnmq2b^2*de13^2 - 8995010747012/9609962583375*Q2^10 + 3915255184/
         2773437975*Q2^10*lnmq2b - 1306688/2401245*Q2^10*lnmq2b^2 )

       + Q2b^-11 * (  - 252548747/52093125*de13^9 + 272299/99225*lnmq2b*de13^9
          - 1126/1575*lnmq2b^2*de13^9 - 6731609/5788125*Q2^2*de13^7 + 135392/
         99225*Q2^2*lnmq2b*de13^7 - 1048/1575*Q2^2*lnmq2b^2*de13^7 - 226364/
         826875*Q2^4*de13^5 + 32768/33075*Q2^4*lnmq2b*de13^5 - 352/525*Q2^4*
         lnmq2b^2*de13^5 - 47618/496125*Q2^6*de13^3 + 2872/2835*Q2^6*lnmq2b*
         de13^3 - 32/45*Q2^6*lnmq2b^2*de13^3 - 136384/165375*Q2^8*de13 + 33728/
         19845*Q2^8*lnmq2b*de13 - 256/315*Q2^8*lnmq2b^2*de13 )

       + Q2b^-10 * (  - 990156767/187535250*de13^8 + 889363/297675*lnmq2b*
         de13^8 - 2182/2835*lnmq2b^2*de13^8 - 856381448/656373375*Q2^2*de13^6
          + 3150764/2083725*Q2^2*lnmq2b*de13^6 - 14216/19845*Q2^2*lnmq2b^2*
         de13^6 - 424246891/1093955625*Q2^4*de13^4 + 3963976/3472875*Q2^4*
         lnmq2b*de13^4 - 23896/33075*Q2^4*lnmq2b^2*de13^4 - 1073501764/
         3281866875*Q2^6*de13^2 + 12993184/10418625*Q2^6*lnmq2b*de13^2 - 75424/
         99225*Q2^6*lnmq2b^2*de13^2 - 3798702878/3281866875*Q2^8 + 17073128/
         10418625*Q2^8*lnmq2b - 60128/99225*Q2^8*lnmq2b^2 )

       + Q2b^-9 * (  - 6733618/1157625*de13^7 + 36332/11025*lnmq2b*de13^7 - 88/
         105*lnmq2b^2*de13^7 - 251483/165375*Q2^2*de13^5 + 57392/33075*Q2^2*
         lnmq2b*de13^5 - 248/315*Q2^2*lnmq2b^2*de13^5 - 7276/11025*Q2^4*de13^3
          + 48112/33075*Q2^4*lnmq2b*de13^3 - 256/315*Q2^4*lnmq2b^2*de13^3 - 
         1486/1225*Q2^6*de13 + 7624/3675*Q2^6*lnmq2b*de13 - 32/35*Q2^6*
         lnmq2b^2*de13 )

       + Q2b^-8 * (  - 52477274/8103375*de13^6 + 282826/77175*lnmq2b*de13^6 - 
         674/735*lnmq2b^2*de13^6 - 71739119/40516875*Q2^2*de13^4 + 764192/
         385875*Q2^2*lnmq2b*de13^4 - 1054/1225*Q2^2*lnmq2b^2*de13^4 - 4324213/
         4501875*Q2^4*de13^2 + 678046/385875*Q2^4*lnmq2b*de13^2 - 3236/3675*
         Q2^4*lnmq2b^2*de13^2 - 20839478/13505625*Q2^6 + 256684/128625*Q2^6*
         lnmq2b - 2552/3675*Q2^6*lnmq2b^2 )

       + Q2b^-7 * (  - 919/125*de13^5 + 2812/675*lnmq2b*de13^5 - 46/45*
         lnmq2b^2*de13^5 - 167/75*Q2^2*de13^3 + 1634/675*Q2^2*lnmq2b*de13^3 - 
         44/45*Q2^2*lnmq2b^2*de13^3 - 152/75*Q2^4*de13 + 616/225*Q2^4*lnmq2b*
         de13 - 16/15*Q2^4*lnmq2b^2*de13 )

       + Q2b^-6 * (  - 15932/1875*de13^4 + 5398/1125*lnmq2b*de13^4 - 86/75*
         lnmq2b^2*de13^4 - 46834/16875*Q2^2*de13^2 + 1088/375*Q2^2*lnmq2b*
         de13^2 - 244/225*Q2^2*lnmq2b^2*de13^2 - 39743/16875*Q2^4 + 2978/1125*
         Q2^4*lnmq2b - 188/225*Q2^4*lnmq2b^2 )

       + Q2b^-5 * (  - 92/9*de13^3 + 52/9*lnmq2b*de13^3 - 4/3*lnmq2b^2*de13^3
          - 13/3*Q2^2*de13 + 38/9*Q2^2*lnmq2b*de13 - 4/3*Q2^2*lnmq2b^2*de13 )

       + Q2b^-4 * (  - 344/27*de13^2 + 64/9*lnmq2b*de13^2 - 14/9*lnmq2b^2*
         de13^2 - 130/27*Q2^2 + 38/9*Q2^2*lnmq2b - 10/9*Q2^2*lnmq2b^2 )

       + Q2b^-3 * (  - 18*de13 + 10*lnmq2b*de13 - 2*lnmq2b^2*de13 )

       + Q2b^-2 * (  - 24 + 12*lnmq2b - 2*lnmq2b^2 );

id   F123Q2small =
       + Q2b^-12 * ( 180394402/12006225*de13^12 + 13016/2079*lnmq2b*de13^12 + 
         34277/25410*Q2^2*de13^10 - 6/11*Q2^2*lnmq2b*de13^10 + 27347/45738*
         Q2^4*de13^8 - 10/33*Q2^4*lnmq2b*de13^8 + 200296/480249*Q2^6*de13^6 - 
         160/693*Q2^6*lnmq2b*de13^6 + 95528/266805*Q2^8*de13^4 - 16/77*Q2^8*
         lnmq2b*de13^4 + 1484096/4002075*Q2^10*de13^2 - 256/1155*Q2^10*lnmq2b*
         de13^2 + 1454528/2401245*Q2^12 - 256/693*Q2^12*lnmq2b )

       + Q2b^-11 * (  - 1124118398/44022825*de13^11 - 1994/7623*lnmq2b*de13^11
          - 4/11*lnmq2b^2*de13^11 + 34277/22869*Q2^2*de13^9 - 20/33*Q2^2*
         lnmq2b*de13^9 + 109388/160083*Q2^4*de13^7 - 80/231*Q2^4*lnmq2b*de13^7
          + 400592/800415*Q2^6*de13^5 - 64/231*Q2^6*lnmq2b*de13^5 + 382112/
         800415*Q2^8*de13^3 - 64/231*Q2^8*lnmq2b*de13^3 + 2968192/4002075*
         Q2^10*de13 - 512/1155*Q2^10*lnmq2b*de13 )

       + Q2b^-10 * ( 2525249/165375*de13^10 + 2252/315*lnmq2b*de13^10 + 3139/
         1890*Q2^2*de13^8 - 2/3*Q2^2*lnmq2b*de13^8 + 5018/6615*Q2^4*de13^6 - 8/
         21*Q2^4*lnmq2b*de13^6 + 18392/33075*Q2^6*de13^4 - 32/105*Q2^6*lnmq2b*
         de13^4 + 17552/33075*Q2^8*de13^2 - 32/105*Q2^8*lnmq2b*de13^2 + 136384/
         165375*Q2^10 - 256/525*Q2^10*lnmq2b )

       + Q2b^-9 * (  - 8195672/297675*de13^9 - 202/945*lnmq2b*de13^9 - 4/9*
         lnmq2b^2*de13^9 + 12556/6615*Q2^2*de13^7 - 16/21*Q2^2*lnmq2b*de13^7
          + 10036/11025*Q2^4*de13^5 - 16/35*Q2^4*lnmq2b*de13^5 + 73568/99225*
         Q2^6*de13^3 - 128/315*Q2^6*lnmq2b*de13^3 + 35104/33075*Q2^8*de13 - 64/
         105*Q2^8*lnmq2b*de13 )

       + Q2b^-8 * ( 166772/11025*de13^8 + 176/21*lnmq2b*de13^8 + 529/245*Q2^2*
         de13^6 - 6/7*Q2^2*lnmq2b*de13^6 + 1272/1225*Q2^4*de13^4 - 18/35*Q2^4*
         lnmq2b*de13^4 + 3112/3675*Q2^6*de13^2 - 16/35*Q2^6*lnmq2b*de13^2 + 
         1486/1225*Q2^8 - 24/35*Q2^8*lnmq2b )

       + Q2b^-7 * (  - 256226/8575*de13^7 - 24/245*lnmq2b*de13^7 - 4/7*
         lnmq2b^2*de13^7 + 3174/1225*Q2^2*de13^5 - 36/35*Q2^2*lnmq2b*de13^5 + 
         1696/1225*Q2^4*de13^3 - 24/35*Q2^4*lnmq2b*de13^3 + 6224/3675*Q2^6*
         de13 - 32/35*Q2^6*lnmq2b*de13 )

       + Q2b^-6 * ( 3134/225*de13^6 + 92/9*lnmq2b*de13^6 + 77/25*Q2^2*de13^4
          - 6/5*Q2^2*lnmq2b*de13^4 + 124/75*Q2^4*de13^2 - 4/5*Q2^4*lnmq2b*
         de13^2 + 152/75*Q2^6 - 16/15*Q2^6*lnmq2b )

       + Q2b^-5 * (  - 12182/375*de13^5 + 16/75*lnmq2b*de13^5 - 4/5*lnmq2b^2*
         de13^5 + 308/75*Q2^2*de13^3 - 8/5*Q2^2*lnmq2b*de13^3 + 248/75*Q2^4*
         de13 - 8/5*Q2^4*lnmq2b*de13 )

       + Q2b^-4 * ( 28/3*de13^4 + 40/3*lnmq2b*de13^4 + 16/3*Q2^2*de13^2 - 2*
         Q2^2*lnmq2b*de13^2 + 13/3*Q2^4 - 2*Q2^4*lnmq2b )

       + Q2b^-3 * (  - 308/9*de13^3 + 4/3*lnmq2b*de13^3 - 4/3*lnmq2b^2*de13^3
          + 32/3*Q2^2*de13 - 4*Q2^2*lnmq2b*de13 )

       + Q2b^-2 * (  - 12*de13^2 + 20*lnmq2b*de13^2 + 18*Q2^2 - 6*Q2^2*lnmq2b
          )

       + Q2b^-1 * (  - 24*de13 + 12*lnmq2b*de13 - 4*lnmq2b^2*de13 )

       - 6*Li31;



==> pitildes.txt <==
***************************************************************************
*dG^2==[-1/4]*[Nc^2-1]*(alps*4*pi_)*[1/(16*pi^2)^2]*[eq^4]
lnmqi==log(Qisq)
***************************************************************************
   P1 =
       + dG^2 * (  - 112 + 48*Q2sq^-1*Q3sq + 160*Q2sq*Q3sq^-1 - 48*Q1sq*
         Q2sq^-1 - 160*Q1sq*Q3sq^-1 + 32*lnmq3*Q1sq^-1*Q3sq - 32*lnmq3*Q1sq^-1
         *Q2sq + 16*lnmq3*Q2sq^-1*Q3sq - 16*lnmq3 + 64*lnmq3*Q2sq*Q3sq^-1 - 64
         *lnmq3*Q1sq*Q3sq^-1 + 8*lnmq3^2*Q1sq^-1*Q3sq - 8*lnmq3^2*Q1sq^-1*Q2sq
          - 32*lnmq3^2*Q2sq^-1*Q3sq + 40*lnmq3^2 + 16*lnmq3^3*Q2sq^-1*Q3sq - 
         48*lnmq3^3 - 32*lnmq3^3*Q2sq*Q3sq^-1 + 16*lnmq3^3*Q1sq*Q2sq^-1 + 32*
         lnmq3^3*Q1sq*Q3sq^-1 - 32*lnmq2*Q1sq^-1*Q3sq + 32*lnmq2*Q1sq^-1*Q2sq
          + 32*lnmq2 - 48*lnmq2*Q2sq*Q3sq^-1 + 16*lnmq2*Q1sq*Q3sq^-1 + 8*lnmq2
         *lnmq3*Q2sq^-1*Q3sq + 8*lnmq2*lnmq3 - 32*lnmq2*lnmq3*Q2sq*Q3sq^-1 - 8
         *lnmq2*lnmq3*Q1sq*Q2sq^-1 - 32*lnmq2*lnmq3*Q1sq*Q3sq^-1 - 16*lnmq2*
         lnmq3^2*Q2sq^-1*Q3sq + 48*lnmq2*lnmq3^2 + 64*lnmq2*lnmq3^2*Q2sq*
         Q3sq^-1 - 16*lnmq2*lnmq3^2*Q1sq*Q2sq^-1 - 32*lnmq2*lnmq3^2*Q1sq*
         Q3sq^-1 - 8*lnmq2^2*Q1sq^-1*Q3sq + 8*lnmq2^2*Q1sq^-1*Q2sq - 8*lnmq2^2
          + 48*lnmq2^2*Q2sq*Q3sq^-1 - 16*lnmq2^2*Q1sq*Q3sq^-1 - 16*lnmq2^2*
         lnmq3*Q2sq^-1*Q3sq + 48*lnmq2^2*lnmq3 - 16*lnmq2^2*lnmq3*Q1sq*Q2sq^-1
          - 32*lnmq2^2*lnmq3*Q1sq*Q3sq^-1 + 16*lnmq2^3*Q2sq^-1*Q3sq - 48*
         lnmq2^3 + 16*lnmq2^3*Q1sq*Q2sq^-1 + 32*lnmq2^3*Q1sq*Q3sq^-1 - 16*
         lnmq1*Q2sq^-1*Q3sq - 16*lnmq1 - 16*lnmq1*Q2sq*Q3sq^-1 + 48*lnmq1*Q1sq
         *Q3sq^-1 - 16*lnmq1*lnmq3*Q1sq^-1*Q3sq + 16*lnmq1*lnmq3*Q1sq^-1*Q2sq
          + 56*lnmq1*lnmq3*Q2sq^-1*Q3sq - 88*lnmq1*lnmq3 + 32*lnmq1*lnmq3*Q2sq
         *Q3sq^-1 + 8*lnmq1*lnmq3*Q1sq*Q2sq^-1 + 32*lnmq1*lnmq3*Q1sq*Q3sq^-1
          - 32*lnmq1*lnmq3^2*Q2sq^-1*Q3sq + 96*lnmq1*lnmq3^2 + 32*lnmq1*
         lnmq3^2*Q2sq*Q3sq^-1 - 32*lnmq1*lnmq3^2*Q1sq*Q2sq^-1 - 64*lnmq1*
         lnmq3^2*Q1sq*Q3sq^-1 + 16*lnmq1*lnmq2*Q1sq^-1*Q3sq - 16*lnmq1*lnmq2*
         Q1sq^-1*Q2sq - 8*lnmq1*lnmq2*Q2sq^-1*Q3sq + 8*lnmq1*lnmq2 - 64*lnmq1*
         lnmq2*Q2sq*Q3sq^-1 + 8*lnmq1*lnmq2*Q1sq*Q2sq^-1 + 64*lnmq1*lnmq2*Q1sq
         *Q3sq^-1 + 64*lnmq1*lnmq2*lnmq3*Q2sq^-1*Q3sq - 192*lnmq1*lnmq2*lnmq3
          - 128*lnmq1*lnmq2*lnmq3*Q2sq*Q3sq^-1 + 64*lnmq1*lnmq2*lnmq3*Q1sq*
         Q2sq^-1 + 128*lnmq1*lnmq2*lnmq3*Q1sq*Q3sq^-1 - 32*lnmq1*lnmq2^2*
         Q2sq^-1*Q3sq + 96*lnmq1*lnmq2^2 - 32*lnmq1*lnmq2^2*Q1sq*Q2sq^-1 - 64*
         lnmq1*lnmq2^2*Q1sq*Q3sq^-1 - 24*lnmq1^2*Q2sq^-1*Q3sq + 40*lnmq1^2 + 
         16*lnmq1^2*Q2sq*Q3sq^-1 - 8*lnmq1^2*Q1sq*Q2sq^-1 - 48*lnmq1^2*Q1sq*
         Q3sq^-1 + 32*lnmq1^2*lnmq3*Q2sq*Q3sq^-1 + 64*lnmq1^2*lnmq2*Q2sq*
         Q3sq^-1 - 32*lnmq1^3*Q2sq*Q3sq^-1 )

       + dG^2*C1230 * ( 16*Q1sq^-1*Q3sq^2 - 32*Q1sq^-1*Q2sq*Q3sq + 16*Q1sq^-1*
         Q2sq^2 - 24*Q2sq^-1*Q3sq^2 - 32*Q3sq - 24*Q2sq - 64*Q2sq^2*Q3sq^-1 - 
         16*Q1sq*Q2sq^-1*Q3sq + 80*Q1sq + 40*Q1sq^2*Q2sq^-1 + 64*Q1sq^2*
         Q3sq^-1 - 8*lnmq3*Q2sq^-1*Q3sq^2 + 48*lnmq3*Q3sq - 40*lnmq3*Q2sq + 16
         *lnmq3*Q2sq^2*Q3sq^-1 - 32*lnmq3*Q1sq + 8*lnmq3*Q1sq^2*Q2sq^-1 - 16*
         lnmq3*Q1sq^2*Q3sq^-1 + 8*lnmq2*Q2sq^-1*Q3sq^2 - 64*lnmq2*Q3sq + 40*
         lnmq2*Q2sq + 48*lnmq2*Q1sq - 16*lnmq2*Q1sq*Q2sq*Q3sq^-1 - 8*lnmq2*
         Q1sq^2*Q2sq^-1 + 16*lnmq2*Q1sq^2*Q3sq^-1 + 16*lnmq1*Q3sq - 16*lnmq1*
         Q2sq^2*Q3sq^-1 - 16*lnmq1*Q1sq + 16*lnmq1*Q1sq*Q2sq*Q3sq^-1 )

       + dG^2*W2130 * ( 64*Q3sq - 64*Q1sq )

       + dG^2*W1230 * ( 64*Q2sq - 64*Q1sq )

       + dG^2*F3122 * (  - 48 + 16*Q2sq^-1*Q3sq - 32*Q2sq*Q3sq^-1 + 16*Q1sq*
         Q2sq^-1 + 32*Q1sq*Q3sq^-1 )

       + dG^2*F2132 * (  - 48 + 16*Q2sq^-1*Q3sq + 16*Q1sq*Q2sq^-1 + 32*Q1sq*
         Q3sq^-1 )

       + dG^2*F1232 * (  - 32*Q2sq*Q3sq^-1 );

   P7 =
       + dG^2 * ( 64*lnmq3*Q1sq^-1*Q3sq - 64*lnmq3*Q1sq^-1*Q2sq + 64*lnmq3*
         Q2sq^-1*Q3sq + 192*lnmq3 - 64*lnmq3*Q1sq*Q2sq^-1 + 16*lnmq3^2*Q1sq^-1
         *Q3sq - 16*lnmq3^2*Q1sq^-1*Q2sq + 16*lnmq3^2*Q2sq^-1*Q3sq + 32*
         lnmq3^2 - 16*lnmq3^2*Q1sq*Q2sq^-1 - 96*lnmq3^3 - 64*lnmq2*Q1sq^-1*
         Q3sq + 64*lnmq2*Q1sq^-1*Q2sq - 96*lnmq2 - 32*lnmq2*Q2sq*Q3sq^-1 + 32*
         lnmq2*Q1sq*Q3sq^-1 - 32*lnmq2*lnmq3*Q2sq^-1*Q3sq - 32*lnmq2*lnmq3 + 
         32*lnmq2*lnmq3*Q1sq*Q2sq^-1 + 144*lnmq2*lnmq3^2 + 16*lnmq2*lnmq3^2*
         Q2sq*Q3sq^-1 - 16*lnmq2*lnmq3^2*Q1sq*Q3sq^-1 - 16*lnmq2^2*Q1sq^-1*
         Q3sq + 16*lnmq2^2*Q1sq^-1*Q2sq + 80*lnmq2^2 + 48*lnmq2^2*lnmq3 - 16*
         lnmq2^2*lnmq3*Q2sq*Q3sq^-1 + 16*lnmq2^2*lnmq3*Q1sq*Q3sq^-1 - 48*
         lnmq2^3 + 16*lnmq2^3*Q2sq*Q3sq^-1 - 16*lnmq2^3*Q1sq*Q3sq^-1 - 64*
         lnmq1*Q2sq^-1*Q3sq - 96*lnmq1 + 32*lnmq1*Q2sq*Q3sq^-1 + 64*lnmq1*Q1sq
         *Q2sq^-1 - 32*lnmq1*Q1sq*Q3sq^-1 - 32*lnmq1*lnmq3*Q1sq^-1*Q3sq + 32*
         lnmq1*lnmq3*Q1sq^-1*Q2sq - 32*lnmq1*lnmq3 + 144*lnmq1*lnmq3^2 - 16*
         lnmq1*lnmq3^2*Q2sq*Q3sq^-1 + 16*lnmq1*lnmq3^2*Q1sq*Q3sq^-1 + 32*lnmq1
         *lnmq2*Q1sq^-1*Q3sq - 32*lnmq1*lnmq2*Q1sq^-1*Q2sq + 32*lnmq1*lnmq2*
         Q2sq^-1*Q3sq - 128*lnmq1*lnmq2 - 32*lnmq1*lnmq2*Q1sq*Q2sq^-1 - 384*
         lnmq1*lnmq2*lnmq3 + 96*lnmq1*lnmq2^2 - 32*lnmq1*lnmq2^2*Q2sq*Q3sq^-1
          + 32*lnmq1*lnmq2^2*Q1sq*Q3sq^-1 - 16*lnmq1^2*Q2sq^-1*Q3sq + 80*
         lnmq1^2 + 16*lnmq1^2*Q1sq*Q2sq^-1 + 48*lnmq1^2*lnmq3 + 16*lnmq1^2*
         lnmq3*Q2sq*Q3sq^-1 - 16*lnmq1^2*lnmq3*Q1sq*Q3sq^-1 + 96*lnmq1^2*lnmq2
          + 32*lnmq1^2*lnmq2*Q2sq*Q3sq^-1 - 32*lnmq1^2*lnmq2*Q1sq*Q3sq^-1 - 48
         *lnmq1^3 - 16*lnmq1^3*Q2sq*Q3sq^-1 + 16*lnmq1^3*Q1sq*Q3sq^-1 )

       + dG^2*C1230 * ( 32*Q1sq^-1*Q3sq^2 - 64*Q1sq^-1*Q2sq*Q3sq + 32*Q1sq^-1*
         Q2sq^2 + 32*Q2sq^-1*Q3sq^2 - 32*Q3sq + 64*Q2sq - 64*Q2sq^2*Q3sq^-1 - 
         64*Q1sq*Q2sq^-1*Q3sq + 64*Q1sq + 128*Q1sq*Q2sq*Q3sq^-1 + 32*Q1sq^2*
         Q2sq^-1 - 64*Q1sq^2*Q3sq^-1 + 48*lnmq3*Q3sq - 32*lnmq3*Q2sq + 16*
         lnmq3*Q2sq^2*Q3sq^-1 - 32*lnmq3*Q1sq - 32*lnmq3*Q1sq*Q2sq*Q3sq^-1 + 
         16*lnmq3*Q1sq^2*Q3sq^-1 - 24*lnmq2*Q3sq + 64*lnmq2*Q2sq - 8*lnmq2*
         Q2sq^2*Q3sq^-1 - 32*lnmq2*Q1sq + 16*lnmq2*Q1sq*Q2sq*Q3sq^-1 - 8*lnmq2
         *Q1sq^2*Q3sq^-1 - 24*lnmq1*Q3sq - 32*lnmq1*Q2sq - 8*lnmq1*Q2sq^2*
         Q3sq^-1 + 64*lnmq1*Q1sq + 16*lnmq1*Q1sq*Q2sq*Q3sq^-1 - 8*lnmq1*Q1sq^2
         *Q3sq^-1 )

       + dG^2*W2130 * ( 64*Q3sq - 64*Q2sq )

       + dG^2*W1230 * ( 64*Q3sq - 64*Q1sq )

       + dG^2*F3122 * (  - 96 )

       + dG^2*F2132 * (  - 48 + 16*Q2sq*Q3sq^-1 - 16*Q1sq*Q3sq^-1 )

       + dG^2*F1232 * (  - 48 - 16*Q2sq*Q3sq^-1 + 16*Q1sq*Q3sq^-1 );

   P10 =
       + dG^2 * (  - 32*Q3sq + 64*Q2sq - 32*Q2sq^2*Q3sq^-1 + 64*Q1sq + 64*Q1sq
         *Q2sq*Q3sq^-1 - 32*Q1sq^2*Q3sq^-1 + 16*lnmq3*Q1sq^-1*Q3sq^2 - 32*
         lnmq3*Q1sq^-1*Q2sq*Q3sq + 16*lnmq3*Q1sq^-1*Q2sq^2 + 16*lnmq3*Q2sq^-1*
         Q3sq^2 - 16*lnmq3*Q3sq - 16*lnmq3*Q2sq^2*Q3sq^-1 - 32*lnmq3*Q1sq*
         Q2sq^-1*Q3sq + 32*lnmq3*Q1sq*Q2sq*Q3sq^-1 + 16*lnmq3*Q1sq^2*Q2sq^-1
          - 16*lnmq3*Q1sq^2*Q3sq^-1 + 4*lnmq3^2*Q1sq^-1*Q3sq^2 - 8*lnmq3^2*
         Q1sq^-1*Q2sq*Q3sq + 4*lnmq3^2*Q1sq^-1*Q2sq^2 + 4*lnmq3^2*Q2sq^-1*
         Q3sq^2 + 40*lnmq3^2*Q3sq - 12*lnmq3^2*Q2sq - 8*lnmq3^2*Q1sq*Q2sq^-1*
         Q3sq - 12*lnmq3^2*Q1sq + 4*lnmq3^2*Q1sq^2*Q2sq^-1 - 64*lnmq3^3*Q3sq
          + 24*lnmq3^3*Q2sq + 8*lnmq3^3*Q2sq^2*Q3sq^-1 + 24*lnmq3^3*Q1sq - 16*
         lnmq3^3*Q1sq*Q2sq*Q3sq^-1 + 8*lnmq3^3*Q1sq^2*Q3sq^-1 - 16*lnmq2*
         Q1sq^-1*Q3sq^2 + 32*lnmq2*Q1sq^-1*Q2sq*Q3sq - 16*lnmq2*Q1sq^-1*Q2sq^2
          + 8*lnmq2*Q3sq - 8*lnmq2*Q2sq + 16*lnmq2*Q2sq^2*Q3sq^-1 + 8*lnmq2*
         Q1sq - 16*lnmq2*Q1sq*Q2sq*Q3sq^-1 - 8*lnmq2*lnmq3*Q2sq^-1*Q3sq^2 - 40
         *lnmq2*lnmq3*Q3sq + 12*lnmq2*lnmq3*Q2sq + 4*lnmq2*lnmq3*Q2sq^2*
         Q3sq^-1 + 16*lnmq2*lnmq3*Q1sq*Q2sq^-1*Q3sq + 12*lnmq2*lnmq3*Q1sq - 8*
         lnmq2*lnmq3*Q1sq^2*Q2sq^-1 - 4*lnmq2*lnmq3*Q1sq^2*Q3sq^-1 + 96*lnmq2*
         lnmq3^2*Q3sq - 16*lnmq2*lnmq3^2*Q2sq - 16*lnmq2*lnmq3^2*Q2sq^2*
         Q3sq^-1 - 56*lnmq2*lnmq3^2*Q1sq + 24*lnmq2*lnmq3^2*Q1sq*Q2sq*Q3sq^-1
          - 8*lnmq2*lnmq3^2*Q1sq^2*Q3sq^-1 - 4*lnmq2^2*Q1sq^-1*Q3sq^2 + 8*
         lnmq2^2*Q1sq^-1*Q2sq*Q3sq - 4*lnmq2^2*Q1sq^-1*Q2sq^2 + 32*lnmq2^2*
         Q3sq - 20*lnmq2^2*Q2sq - 12*lnmq2^2*Q2sq^2*Q3sq^-1 - 20*lnmq2^2*Q1sq
          + 20*lnmq2^2*Q1sq*Q2sq*Q3sq^-1 - 8*lnmq2^2*Q1sq^2*Q3sq^-1 + 32*
         lnmq2^2*lnmq3*Q3sq - 32*lnmq2^2*lnmq3*Q2sq + 8*lnmq2^2*lnmq3*Q1sq + 8
         *lnmq2^2*lnmq3*Q1sq*Q2sq*Q3sq^-1 - 8*lnmq2^2*lnmq3*Q1sq^2*Q3sq^-1 - 
         32*lnmq2^3*Q3sq + 32*lnmq2^3*Q2sq - 8*lnmq2^3*Q1sq - 8*lnmq2^3*Q1sq*
         Q2sq*Q3sq^-1 + 8*lnmq2^3*Q1sq^2*Q3sq^-1 - 16*lnmq1*Q2sq^-1*Q3sq^2 + 8
         *lnmq1*Q3sq + 8*lnmq1*Q2sq + 32*lnmq1*Q1sq*Q2sq^-1*Q3sq - 8*lnmq1*
         Q1sq - 16*lnmq1*Q1sq*Q2sq*Q3sq^-1 - 16*lnmq1*Q1sq^2*Q2sq^-1 + 16*
         lnmq1*Q1sq^2*Q3sq^-1 - 8*lnmq1*lnmq3*Q1sq^-1*Q3sq^2 + 16*lnmq1*lnmq3*
         Q1sq^-1*Q2sq*Q3sq - 8*lnmq1*lnmq3*Q1sq^-1*Q2sq^2 - 40*lnmq1*lnmq3*
         Q3sq + 12*lnmq1*lnmq3*Q2sq - 4*lnmq1*lnmq3*Q2sq^2*Q3sq^-1 + 12*lnmq1*
         lnmq3*Q1sq + 4*lnmq1*lnmq3*Q1sq^2*Q3sq^-1 + 96*lnmq1*lnmq3^2*Q3sq - 
         56*lnmq1*lnmq3^2*Q2sq - 8*lnmq1*lnmq3^2*Q2sq^2*Q3sq^-1 - 16*lnmq1*
         lnmq3^2*Q1sq + 24*lnmq1*lnmq3^2*Q1sq*Q2sq*Q3sq^-1 - 16*lnmq1*lnmq3^2*
         Q1sq^2*Q3sq^-1 + 8*lnmq1*lnmq2*Q1sq^-1*Q3sq^2 - 16*lnmq1*lnmq2*
         Q1sq^-1*Q2sq*Q3sq + 8*lnmq1*lnmq2*Q1sq^-1*Q2sq^2 + 8*lnmq1*lnmq2*
         Q2sq^-1*Q3sq^2 - 24*lnmq1*lnmq2*Q3sq + 28*lnmq1*lnmq2*Q2sq + 20*lnmq1
         *lnmq2*Q2sq^2*Q3sq^-1 - 16*lnmq1*lnmq2*Q1sq*Q2sq^-1*Q3sq + 28*lnmq1*
         lnmq2*Q1sq - 40*lnmq1*lnmq2*Q1sq*Q2sq*Q3sq^-1 + 8*lnmq1*lnmq2*Q1sq^2*
         Q2sq^-1 + 20*lnmq1*lnmq2*Q1sq^2*Q3sq^-1 - 256*lnmq1*lnmq2*lnmq3*Q3sq
          + 96*lnmq1*lnmq2*lnmq3*Q2sq + 32*lnmq1*lnmq2*lnmq3*Q2sq^2*Q3sq^-1 + 
         96*lnmq1*lnmq2*lnmq3*Q1sq - 64*lnmq1*lnmq2*lnmq3*Q1sq*Q2sq*Q3sq^-1 + 
         32*lnmq1*lnmq2*lnmq3*Q1sq^2*Q3sq^-1 + 64*lnmq1*lnmq2^2*Q3sq - 64*
         lnmq1*lnmq2^2*Q2sq + 16*lnmq1*lnmq2^2*Q1sq + 16*lnmq1*lnmq2^2*Q1sq*
         Q2sq*Q3sq^-1 - 16*lnmq1*lnmq2^2*Q1sq^2*Q3sq^-1 - 4*lnmq1^2*Q2sq^-1*
         Q3sq^2 + 32*lnmq1^2*Q3sq - 20*lnmq1^2*Q2sq - 8*lnmq1^2*Q2sq^2*Q3sq^-1
          + 8*lnmq1^2*Q1sq*Q2sq^-1*Q3sq - 20*lnmq1^2*Q1sq + 20*lnmq1^2*Q1sq*
         Q2sq*Q3sq^-1 - 4*lnmq1^2*Q1sq^2*Q2sq^-1 - 12*lnmq1^2*Q1sq^2*Q3sq^-1
          + 32*lnmq1^2*lnmq3*Q3sq + 8*lnmq1^2*lnmq3*Q2sq - 8*lnmq1^2*lnmq3*
         Q2sq^2*Q3sq^-1 - 32*lnmq1^2*lnmq3*Q1sq + 8*lnmq1^2*lnmq3*Q1sq*Q2sq*
         Q3sq^-1 + 64*lnmq1^2*lnmq2*Q3sq + 16*lnmq1^2*lnmq2*Q2sq - 16*lnmq1^2*
         lnmq2*Q2sq^2*Q3sq^-1 - 64*lnmq1^2*lnmq2*Q1sq + 16*lnmq1^2*lnmq2*Q1sq*
         Q2sq*Q3sq^-1 - 32*lnmq1^3*Q3sq - 8*lnmq1^3*Q2sq + 8*lnmq1^3*Q2sq^2*
         Q3sq^-1 + 32*lnmq1^3*Q1sq - 8*lnmq1^3*Q1sq*Q2sq*Q3sq^-1 )

       + dG^2*C1230 * ( 8*Q1sq^-1*Q3sq^3 - 24*Q1sq^-1*Q2sq*Q3sq^2 + 24*Q1sq^-1*
         Q2sq^2*Q3sq - 8*Q1sq^-1*Q2sq^3 + 8*Q2sq^-1*Q3sq^3 - 8*Q3sq^2 + 4*Q2sq
         *Q3sq - 24*Q2sq^2 + 20*Q2sq^3*Q3sq^-1 - 24*Q1sq*Q2sq^-1*Q3sq^2 + 4*
         Q1sq*Q3sq - 64*Q1sq*Q2sq - 20*Q1sq*Q2sq^2*Q3sq^-1 + 24*Q1sq^2*Q2sq^-1
         *Q3sq - 24*Q1sq^2 - 20*Q1sq^2*Q2sq*Q3sq^-1 - 8*Q1sq^3*Q2sq^-1 + 20*
         Q1sq^3*Q3sq^-1 + 32*lnmq3*Q3sq^2 - 44*lnmq3*Q2sq*Q3sq + 16*lnmq3*
         Q2sq^2 - 4*lnmq3*Q2sq^3*Q3sq^-1 - 44*lnmq3*Q1sq*Q3sq + 16*lnmq3*Q1sq*
         Q2sq + 4*lnmq3*Q1sq*Q2sq^2*Q3sq^-1 + 16*lnmq3*Q1sq^2 + 4*lnmq3*Q1sq^2
         *Q2sq*Q3sq^-1 - 4*lnmq3*Q1sq^3*Q3sq^-1 - 16*lnmq2*Q3sq^2 + 40*lnmq2*
         Q2sq*Q3sq - 24*lnmq2*Q2sq^2 + 4*lnmq2*Q1sq*Q3sq - 8*lnmq2*Q1sq*Q2sq
          + 4*lnmq2*Q1sq*Q2sq^2*Q3sq^-1 + 8*lnmq2*Q1sq^2 - 8*lnmq2*Q1sq^2*Q2sq
         *Q3sq^-1 + 4*lnmq2*Q1sq^3*Q3sq^-1 - 16*lnmq1*Q3sq^2 + 4*lnmq1*Q2sq*
         Q3sq + 8*lnmq1*Q2sq^2 + 4*lnmq1*Q2sq^3*Q3sq^-1 + 40*lnmq1*Q1sq*Q3sq
          - 8*lnmq1*Q1sq*Q2sq - 8*lnmq1*Q1sq*Q2sq^2*Q3sq^-1 - 24*lnmq1*Q1sq^2
          + 4*lnmq1*Q1sq^2*Q2sq*Q3sq^-1 )

       + dG^2*W2130 * ( 32*Q3sq^2 - 32*Q2sq*Q3sq + 64*Q1sq*Q2sq - 32*Q1sq^2 )

       + dG^2*W1230 * ( 32*Q3sq^2 - 32*Q2sq^2 - 32*Q1sq*Q3sq + 64*Q1sq*Q2sq )

       + dG^2*F3122 * (  - 64*Q3sq + 24*Q2sq + 8*Q2sq^2*Q3sq^-1 + 24*Q1sq - 16*
         Q1sq*Q2sq*Q3sq^-1 + 8*Q1sq^2*Q3sq^-1 )

       + dG^2*F2132 * (  - 32*Q3sq + 32*Q2sq - 8*Q1sq - 8*Q1sq*Q2sq*Q3sq^-1 + 8
         *Q1sq^2*Q3sq^-1 )

       + dG^2*F1232 * (  - 32*Q3sq - 8*Q2sq + 8*Q2sq^2*Q3sq^-1 + 32*Q1sq - 8*
         Q1sq*Q2sq*Q3sq^-1 );

   P13 =
       + dG^2 * ( 32*lnmq3*Q1sq^-1*Q3sq^2 - 64*lnmq3*Q1sq^-1*Q2sq*Q3sq + 32*
         lnmq3*Q1sq^-1*Q2sq^2 + 16*lnmq3*Q2sq^-1*Q3sq^2 + 64*lnmq3*Q3sq - 48*
         lnmq3*Q2sq - 8*lnmq3*Q1sq*Q2sq^-1*Q3sq + 24*lnmq3*Q1sq - 8*lnmq3*
         Q1sq^2*Q2sq^-1 + 8*lnmq3^2*Q1sq^-1*Q3sq^2 - 16*lnmq3^2*Q1sq^-1*Q2sq*
         Q3sq + 8*lnmq3^2*Q1sq^-1*Q2sq^2 - 4*lnmq3^2*Q2sq^-1*Q3sq^2 - 32*
         lnmq3^2*Q3sq - 60*lnmq3^2*Q2sq + 16*lnmq3^2*Q1sq*Q2sq^-1*Q3sq + 64*
         lnmq3^2*Q1sq - 12*lnmq3^2*Q1sq^2*Q2sq^-1 + 16*lnmq3^3*Q3sq + 48*
         lnmq3^3*Q2sq - 80*lnmq3^3*Q1sq - 32*lnmq2*Q1sq^-1*Q3sq^2 + 64*lnmq2*
         Q1sq^-1*Q2sq*Q3sq - 32*lnmq2*Q1sq^-1*Q2sq^2 - 8*lnmq2*Q2sq^-1*Q3sq^2
          - 16*lnmq2*Q3sq + 8*lnmq2*Q2sq - 16*lnmq2*Q2sq^2*Q3sq^-1 + 16*lnmq2*
         Q1sq*Q2sq^-1*Q3sq + 48*lnmq2*Q1sq + 32*lnmq2*Q1sq*Q2sq*Q3sq^-1 - 8*
         lnmq2*Q1sq^2*Q2sq^-1 - 16*lnmq2*Q1sq^2*Q3sq^-1 + 76*lnmq2*lnmq3*Q3sq
          + 108*lnmq2*lnmq3*Q2sq + 8*lnmq2*lnmq3*Q2sq^2*Q3sq^-1 + 4*lnmq2*
         lnmq3*Q1sq*Q2sq^-1*Q3sq - 72*lnmq2*lnmq3*Q1sq - 16*lnmq2*lnmq3*Q1sq*
         Q2sq*Q3sq^-1 - 4*lnmq2*lnmq3*Q1sq^2*Q2sq^-1 + 8*lnmq2*lnmq3*Q1sq^2*
         Q3sq^-1 + 16*lnmq2*lnmq3^2*Q3sq - 48*lnmq2*lnmq3^2*Q2sq + 112*lnmq2*
         lnmq3^2*Q1sq - 8*lnmq2^2*Q1sq^-1*Q3sq^2 + 16*lnmq2^2*Q1sq^-1*Q2sq*
         Q3sq - 8*lnmq2^2*Q1sq^-1*Q2sq^2 - 92*lnmq2^2*Q2sq - 4*lnmq2^2*Q2sq^2*
         Q3sq^-1 + 4*lnmq2^2*Q1sq + 8*lnmq2^2*Q1sq*Q2sq*Q3sq^-1 - 4*lnmq2^2*
         Q1sq^2*Q3sq^-1 - 32*lnmq2^2*lnmq3*Q3sq - 128*lnmq2^2*lnmq3*Q2sq + 16*
         lnmq2^2*lnmq3*Q1sq*Q2sq^-1*Q3sq - 48*lnmq2^2*lnmq3*Q1sq - 16*lnmq2^2*
         lnmq3*Q1sq^2*Q2sq^-1 + 40*lnmq2^3*Q3sq + 88*lnmq2^3*Q2sq - 8*lnmq2^3*
         Q1sq*Q2sq^-1*Q3sq + 8*lnmq2^3*Q1sq^2*Q2sq^-1 - 8*lnmq1*Q2sq^-1*Q3sq^2
          - 48*lnmq1*Q3sq + 40*lnmq1*Q2sq + 16*lnmq1*Q2sq^2*Q3sq^-1 - 8*lnmq1*
         Q1sq*Q2sq^-1*Q3sq - 72*lnmq1*Q1sq - 32*lnmq1*Q1sq*Q2sq*Q3sq^-1 + 16*
         lnmq1*Q1sq^2*Q2sq^-1 + 16*lnmq1*Q1sq^2*Q3sq^-1 - 16*lnmq1*lnmq3*
         Q1sq^-1*Q3sq^2 + 32*lnmq1*lnmq3*Q1sq^-1*Q2sq*Q3sq - 16*lnmq1*lnmq3*
         Q1sq^-1*Q2sq^2 + 8*lnmq1*lnmq3*Q2sq^-1*Q3sq^2 - 12*lnmq1*lnmq3*Q3sq
          + 12*lnmq1*lnmq3*Q2sq - 8*lnmq1*lnmq3*Q2sq^2*Q3sq^-1 - 36*lnmq1*
         lnmq3*Q1sq*Q2sq^-1*Q3sq - 56*lnmq1*lnmq3*Q1sq + 16*lnmq1*lnmq3*Q1sq*
         Q2sq*Q3sq^-1 + 28*lnmq1*lnmq3*Q1sq^2*Q2sq^-1 - 8*lnmq1*lnmq3*Q1sq^2*
         Q3sq^-1 - 64*lnmq1*lnmq3^2*Q3sq - 96*lnmq1*lnmq3^2*Q2sq + 128*lnmq1*
         lnmq3^2*Q1sq + 16*lnmq1*lnmq2*Q1sq^-1*Q3sq^2 - 32*lnmq1*lnmq2*Q1sq^-1
         *Q2sq*Q3sq + 16*lnmq1*lnmq2*Q1sq^-1*Q2sq^2 - 76*lnmq1*lnmq2*Q3sq + 76
         *lnmq1*lnmq2*Q2sq - 4*lnmq1*lnmq2*Q1sq*Q2sq^-1*Q3sq + 64*lnmq1*lnmq2*
         Q1sq + 4*lnmq1*lnmq2*Q1sq^2*Q2sq^-1 + 32*lnmq1*lnmq2*lnmq3*Q3sq + 352
         *lnmq1*lnmq2*lnmq3*Q2sq - 32*lnmq1*lnmq2*lnmq3*Q1sq*Q2sq^-1*Q3sq - 
         128*lnmq1*lnmq2*lnmq3*Q1sq + 32*lnmq1*lnmq2*lnmq3*Q1sq^2*Q2sq^-1 - 88
         *lnmq1*lnmq2^2*Q3sq - 136*lnmq1*lnmq2^2*Q2sq + 8*lnmq1*lnmq2^2*Q1sq*
         Q2sq^-1*Q3sq + 48*lnmq1*lnmq2^2*Q1sq - 8*lnmq1*lnmq2^2*Q1sq^2*Q2sq^-1
          - 4*lnmq1^2*Q2sq^-1*Q3sq^2 + 44*lnmq1^2*Q3sq - 44*lnmq1^2*Q2sq + 4*
         lnmq1^2*Q2sq^2*Q3sq^-1 + 20*lnmq1^2*Q1sq*Q2sq^-1*Q3sq - 4*lnmq1^2*
         Q1sq - 8*lnmq1^2*Q1sq*Q2sq*Q3sq^-1 - 16*lnmq1^2*Q1sq^2*Q2sq^-1 + 4*
         lnmq1^2*Q1sq^2*Q3sq^-1 + 48*lnmq1^2*lnmq3*Q3sq - 80*lnmq1^2*lnmq3*
         Q2sq + 16*lnmq1^2*lnmq3*Q1sq*Q2sq^-1*Q3sq - 64*lnmq1^2*lnmq3*Q1sq - 
         16*lnmq1^2*lnmq3*Q1sq^2*Q2sq^-1 + 72*lnmq1^2*lnmq2*Q3sq - 40*lnmq1^2*
         lnmq2*Q2sq + 8*lnmq1^2*lnmq2*Q1sq*Q2sq^-1*Q3sq + 16*lnmq1^2*lnmq2*
         Q1sq - 8*lnmq1^2*lnmq2*Q1sq^2*Q2sq^-1 - 40*lnmq1^3*Q3sq + 40*lnmq1^3*
         Q2sq - 8*lnmq1^3*Q1sq*Q2sq^-1*Q3sq + 16*lnmq1^3*Q1sq + 8*lnmq1^3*
         Q1sq^2*Q2sq^-1 )

       + dG^2*C1230 * ( 16*Q1sq^-1*Q3sq^3 - 48*Q1sq^-1*Q2sq*Q3sq^2 + 48*Q1sq^-1
         *Q2sq^2*Q3sq - 16*Q1sq^-1*Q2sq^3 - 52*Q3sq^2 + 112*Q2sq*Q3sq - 52*
         Q2sq^2 - 8*Q2sq^3*Q3sq^-1 - 12*Q1sq*Q2sq^-1*Q3sq^2 + 192*Q1sq*Q3sq + 
         148*Q1sq*Q2sq + 24*Q1sq*Q2sq^2*Q3sq^-1 + 24*Q1sq^2*Q2sq^-1*Q3sq - 68*
         Q1sq^2 - 24*Q1sq^2*Q2sq*Q3sq^-1 - 12*Q1sq^3*Q2sq^-1 + 8*Q1sq^3*
         Q3sq^-1 - 8*lnmq3*Q3sq^2 - 16*lnmq3*Q2sq*Q3sq + 24*lnmq3*Q2sq^2 + 32*
         lnmq3*Q1sq*Q3sq - 16*lnmq3*Q1sq*Q2sq - 8*lnmq3*Q1sq^2 + 20*lnmq2*
         Q3sq^2 + 24*lnmq2*Q2sq*Q3sq - 44*lnmq2*Q2sq^2 + 4*lnmq2*Q1sq*Q2sq^-1*
         Q3sq^2 - 32*lnmq2*Q1sq*Q3sq + 36*lnmq2*Q1sq*Q2sq - 8*lnmq2*Q1sq^2*
         Q2sq^-1*Q3sq + 4*lnmq2*Q1sq^2 + 4*lnmq2*Q1sq^3*Q2sq^-1 - 12*lnmq1*
         Q3sq^2 - 8*lnmq1*Q2sq*Q3sq + 20*lnmq1*Q2sq^2 - 4*lnmq1*Q1sq*Q2sq^-1*
         Q3sq^2 - 20*lnmq1*Q1sq*Q2sq + 8*lnmq1*Q1sq^2*Q2sq^-1*Q3sq + 4*lnmq1*
         Q1sq^2 - 4*lnmq1*Q1sq^3*Q2sq^-1 )

       + dG^2*W2130 * ( 32*Q3sq^2 - 32*Q2sq*Q3sq + 64*Q1sq*Q3sq - 32*Q1sq*Q2sq
          + 32*Q1sq^2 )

       + dG^2*W3120 * ( 32*Q2sq*Q3sq - 32*Q2sq^2 + 32*Q1sq*Q3sq - 96*Q1sq*Q2sq
          - 64*Q1sq^2 )

       + dG^2*W1230 * (  - 32*Q3sq^2 - 128*Q2sq*Q3sq - 32*Q2sq^2 + 64*Q1sq*Q3sq
          + 64*Q1sq*Q2sq - 32*Q1sq^2 )

       + dG^2*F3122 * ( 16*Q3sq + 48*Q2sq - 80*Q1sq )

       + dG^2*F2132 * ( 40*Q3sq + 88*Q2sq - 8*Q1sq*Q2sq^-1*Q3sq + 8*Q1sq^2*
         Q2sq^-1 )

       + dG^2*F1232 * (  - 40*Q3sq + 40*Q2sq - 8*Q1sq*Q2sq^-1*Q3sq + 16*Q1sq + 
         8*Q1sq^2*Q2sq^-1 );

   P19 =
       + dG^2 * (  - 8*lnmq3*Q1sq^-1*Q3sq^3 + 24*lnmq3*Q1sq^-1*Q2sq*Q3sq^2 - 
         24*lnmq3*Q1sq^-1*Q2sq^2*Q3sq + 8*lnmq3*Q1sq^-1*Q2sq^3 - 8*lnmq3*
         Q2sq^-1*Q3sq^3 + 32*lnmq3*Q3sq^2 - 8*lnmq3*Q2sq*Q3sq - 16*lnmq3*
         Q2sq^2 + 24*lnmq3*Q1sq*Q2sq^-1*Q3sq^2 - 8*lnmq3*Q1sq*Q3sq + 16*lnmq3*
         Q1sq*Q2sq - 24*lnmq3*Q1sq^2*Q2sq^-1*Q3sq - 16*lnmq3*Q1sq^2 + 8*lnmq3*
         Q1sq^3*Q2sq^-1 - 2*lnmq3^2*Q1sq^-1*Q3sq^3 + 6*lnmq3^2*Q1sq^-1*Q2sq*
         Q3sq^2 - 6*lnmq3^2*Q1sq^-1*Q2sq^2*Q3sq + 2*lnmq3^2*Q1sq^-1*Q2sq^3 - 2
         *lnmq3^2*Q2sq^-1*Q3sq^3 - 60*lnmq3^2*Q3sq^2 - 10*lnmq3^2*Q2sq*Q3sq - 
         24*lnmq3^2*Q2sq^2 + 6*lnmq3^2*Q1sq*Q2sq^-1*Q3sq^2 - 10*lnmq3^2*Q1sq*
         Q3sq + 44*lnmq3^2*Q1sq*Q2sq - 6*lnmq3^2*Q1sq^2*Q2sq^-1*Q3sq - 24*
         lnmq3^2*Q1sq^2 + 2*lnmq3^2*Q1sq^3*Q2sq^-1 + 48*lnmq3^3*Q3sq^2 + 24*
         lnmq3^3*Q2sq*Q3sq + 24*lnmq3^3*Q2sq^2 + 24*lnmq3^3*Q1sq*Q3sq - 48*
         lnmq3^3*Q1sq*Q2sq + 24*lnmq3^3*Q1sq^2 + 8*lnmq2*Q1sq^-1*Q3sq^3 - 24*
         lnmq2*Q1sq^-1*Q2sq*Q3sq^2 + 24*lnmq2*Q1sq^-1*Q2sq^2*Q3sq - 8*lnmq2*
         Q1sq^-1*Q2sq^3 - 16*lnmq2*Q3sq^2 - 8*lnmq2*Q2sq*Q3sq + 32*lnmq2*
         Q2sq^2 - 8*lnmq2*Q2sq^3*Q3sq^-1 + 16*lnmq2*Q1sq*Q3sq - 8*lnmq2*Q1sq*
         Q2sq + 24*lnmq2*Q1sq*Q2sq^2*Q3sq^-1 - 16*lnmq2*Q1sq^2 - 24*lnmq2*
         Q1sq^2*Q2sq*Q3sq^-1 + 8*lnmq2*Q1sq^3*Q3sq^-1 + 4*lnmq2*lnmq3*Q2sq^-1*
         Q3sq^3 + 60*lnmq2*lnmq3*Q3sq^2 + 64*lnmq2*lnmq3*Q2sq*Q3sq + 60*lnmq2*
         lnmq3*Q2sq^2 + 4*lnmq2*lnmq3*Q2sq^3*Q3sq^-1 - 12*lnmq2*lnmq3*Q1sq*
         Q2sq^-1*Q3sq^2 - 44*lnmq2*lnmq3*Q1sq*Q3sq - 44*lnmq2*lnmq3*Q1sq*Q2sq
          - 12*lnmq2*lnmq3*Q1sq*Q2sq^2*Q3sq^-1 + 12*lnmq2*lnmq3*Q1sq^2*Q2sq^-1
         *Q3sq - 12*lnmq2*lnmq3*Q1sq^2 + 12*lnmq2*lnmq3*Q1sq^2*Q2sq*Q3sq^-1 - 
         4*lnmq2*lnmq3*Q1sq^3*Q2sq^-1 - 4*lnmq2*lnmq3*Q1sq^3*Q3sq^-1 - 72*
         lnmq2*lnmq3^2*Q3sq^2 - 24*lnmq2*lnmq3^2*Q2sq^2 - 72*lnmq2*lnmq3^2*
         Q1sq*Q3sq + 72*lnmq2*lnmq3^2*Q1sq*Q2sq - 48*lnmq2*lnmq3^2*Q1sq^2 + 2*
         lnmq2^2*Q1sq^-1*Q3sq^3 - 6*lnmq2^2*Q1sq^-1*Q2sq*Q3sq^2 + 6*lnmq2^2*
         Q1sq^-1*Q2sq^2*Q3sq - 2*lnmq2^2*Q1sq^-1*Q2sq^3 - 24*lnmq2^2*Q3sq^2 - 
         10*lnmq2^2*Q2sq*Q3sq - 60*lnmq2^2*Q2sq^2 - 2*lnmq2^2*Q2sq^3*Q3sq^-1
          + 44*lnmq2^2*Q1sq*Q3sq - 10*lnmq2^2*Q1sq*Q2sq + 6*lnmq2^2*Q1sq*
         Q2sq^2*Q3sq^-1 - 24*lnmq2^2*Q1sq^2 - 6*lnmq2^2*Q1sq^2*Q2sq*Q3sq^-1 + 
         2*lnmq2^2*Q1sq^3*Q3sq^-1 - 24*lnmq2^2*lnmq3*Q3sq^2 - 72*lnmq2^2*lnmq3
         *Q2sq^2 + 72*lnmq2^2*lnmq3*Q1sq*Q3sq - 72*lnmq2^2*lnmq3*Q1sq*Q2sq - 
         48*lnmq2^2*lnmq3*Q1sq^2 + 24*lnmq2^3*Q3sq^2 + 24*lnmq2^3*Q2sq*Q3sq + 
         48*lnmq2^3*Q2sq^2 - 48*lnmq2^3*Q1sq*Q3sq + 24*lnmq2^3*Q1sq*Q2sq + 24*
         lnmq2^3*Q1sq^2 + 8*lnmq1*Q2sq^-1*Q3sq^3 - 16*lnmq1*Q3sq^2 + 16*lnmq1*
         Q2sq*Q3sq - 16*lnmq1*Q2sq^2 + 8*lnmq1*Q2sq^3*Q3sq^-1 - 24*lnmq1*Q1sq*
         Q2sq^-1*Q3sq^2 - 8*lnmq1*Q1sq*Q3sq - 8*lnmq1*Q1sq*Q2sq - 24*lnmq1*
         Q1sq*Q2sq^2*Q3sq^-1 + 24*lnmq1*Q1sq^2*Q2sq^-1*Q3sq + 32*lnmq1*Q1sq^2
          + 24*lnmq1*Q1sq^2*Q2sq*Q3sq^-1 - 8*lnmq1*Q1sq^3*Q2sq^-1 - 8*lnmq1*
         Q1sq^3*Q3sq^-1 + 4*lnmq1*lnmq3*Q1sq^-1*Q3sq^3 - 12*lnmq1*lnmq3*
         Q1sq^-1*Q2sq*Q3sq^2 + 12*lnmq1*lnmq3*Q1sq^-1*Q2sq^2*Q3sq - 4*lnmq1*
         lnmq3*Q1sq^-1*Q2sq^3 + 60*lnmq1*lnmq3*Q3sq^2 - 44*lnmq1*lnmq3*Q2sq*
         Q3sq - 12*lnmq1*lnmq3*Q2sq^2 - 4*lnmq1*lnmq3*Q2sq^3*Q3sq^-1 + 64*
         lnmq1*lnmq3*Q1sq*Q3sq - 44*lnmq1*lnmq3*Q1sq*Q2sq + 12*lnmq1*lnmq3*
         Q1sq*Q2sq^2*Q3sq^-1 + 60*lnmq1*lnmq3*Q1sq^2 - 12*lnmq1*lnmq3*Q1sq^2*
         Q2sq*Q3sq^-1 + 4*lnmq1*lnmq3*Q1sq^3*Q3sq^-1 - 72*lnmq1*lnmq3^2*Q3sq^2
          - 72*lnmq1*lnmq3^2*Q2sq*Q3sq - 48*lnmq1*lnmq3^2*Q2sq^2 + 72*lnmq1*
         lnmq3^2*Q1sq*Q2sq - 24*lnmq1*lnmq3^2*Q1sq^2 - 4*lnmq1*lnmq2*Q1sq^-1*
         Q3sq^3 + 12*lnmq1*lnmq2*Q1sq^-1*Q2sq*Q3sq^2 - 12*lnmq1*lnmq2*Q1sq^-1*
         Q2sq^2*Q3sq + 4*lnmq1*lnmq2*Q1sq^-1*Q2sq^3 - 4*lnmq1*lnmq2*Q2sq^-1*
         Q3sq^3 - 12*lnmq1*lnmq2*Q3sq^2 - 44*lnmq1*lnmq2*Q2sq*Q3sq + 60*lnmq1*
         lnmq2*Q2sq^2 + 12*lnmq1*lnmq2*Q1sq*Q2sq^-1*Q3sq^2 - 44*lnmq1*lnmq2*
         Q1sq*Q3sq + 64*lnmq1*lnmq2*Q1sq*Q2sq - 12*lnmq1*lnmq2*Q1sq^2*Q2sq^-1*
         Q3sq + 60*lnmq1*lnmq2*Q1sq^2 + 4*lnmq1*lnmq2*Q1sq^3*Q2sq^-1 + 192*
         lnmq1*lnmq2*lnmq3*Q3sq^2 + 192*lnmq1*lnmq2*lnmq3*Q2sq^2 + 192*lnmq1*
         lnmq2*lnmq3*Q1sq^2 - 48*lnmq1*lnmq2^2*Q3sq^2 - 72*lnmq1*lnmq2^2*Q2sq*
         Q3sq - 72*lnmq1*lnmq2^2*Q2sq^2 + 72*lnmq1*lnmq2^2*Q1sq*Q3sq - 24*
         lnmq1*lnmq2^2*Q1sq^2 + 2*lnmq1^2*Q2sq^-1*Q3sq^3 - 24*lnmq1^2*Q3sq^2
          + 44*lnmq1^2*Q2sq*Q3sq - 24*lnmq1^2*Q2sq^2 + 2*lnmq1^2*Q2sq^3*
         Q3sq^-1 - 6*lnmq1^2*Q1sq*Q2sq^-1*Q3sq^2 - 10*lnmq1^2*Q1sq*Q3sq - 10*
         lnmq1^2*Q1sq*Q2sq - 6*lnmq1^2*Q1sq*Q2sq^2*Q3sq^-1 + 6*lnmq1^2*Q1sq^2*
         Q2sq^-1*Q3sq - 60*lnmq1^2*Q1sq^2 + 6*lnmq1^2*Q1sq^2*Q2sq*Q3sq^-1 - 2*
         lnmq1^2*Q1sq^3*Q2sq^-1 - 2*lnmq1^2*Q1sq^3*Q3sq^-1 - 24*lnmq1^2*lnmq3*
         Q3sq^2 + 72*lnmq1^2*lnmq3*Q2sq*Q3sq - 48*lnmq1^2*lnmq3*Q2sq^2 - 72*
         lnmq1^2*lnmq3*Q1sq*Q2sq - 72*lnmq1^2*lnmq3*Q1sq^2 - 48*lnmq1^2*lnmq2*
         Q3sq^2 + 72*lnmq1^2*lnmq2*Q2sq*Q3sq - 24*lnmq1^2*lnmq2*Q2sq^2 - 72*
         lnmq1^2*lnmq2*Q1sq*Q3sq - 72*lnmq1^2*lnmq2*Q1sq^2 + 24*lnmq1^3*Q3sq^2
          - 48*lnmq1^3*Q2sq*Q3sq + 24*lnmq1^3*Q2sq^2 + 24*lnmq1^3*Q1sq*Q3sq + 
         24*lnmq1^3*Q1sq*Q2sq + 48*lnmq1^3*Q1sq^2 )

       + dG^2*C1230 * (  - 4*Q1sq^-1*Q3sq^4 + 16*Q1sq^-1*Q2sq*Q3sq^3 - 24*
         Q1sq^-1*Q2sq^2*Q3sq^2 + 16*Q1sq^-1*Q2sq^3*Q3sq - 4*Q1sq^-1*Q2sq^4 - 4
         *Q2sq^-1*Q3sq^4 - 36*Q3sq^3 + 40*Q2sq*Q3sq^2 + 40*Q2sq^2*Q3sq - 36*
         Q2sq^3 - 4*Q2sq^4*Q3sq^-1 + 16*Q1sq*Q2sq^-1*Q3sq^3 + 40*Q1sq*Q3sq^2
          + 336*Q1sq*Q2sq*Q3sq + 40*Q1sq*Q2sq^2 + 16*Q1sq*Q2sq^3*Q3sq^-1 - 24*
         Q1sq^2*Q2sq^-1*Q3sq^2 + 40*Q1sq^2*Q3sq + 40*Q1sq^2*Q2sq - 24*Q1sq^2*
         Q2sq^2*Q3sq^-1 + 16*Q1sq^3*Q2sq^-1*Q3sq - 36*Q1sq^3 + 16*Q1sq^3*Q2sq*
         Q3sq^-1 - 4*Q1sq^4*Q2sq^-1 - 4*Q1sq^4*Q3sq^-1 - 24*lnmq3*Q3sq^3 + 12*
         lnmq3*Q2sq*Q3sq^2 + 12*lnmq3*Q2sq^3 + 12*lnmq3*Q1sq*Q3sq^2 - 12*lnmq3
         *Q1sq*Q2sq^2 - 12*lnmq3*Q1sq^2*Q2sq + 12*lnmq3*Q1sq^3 + 12*lnmq2*
         Q3sq^3 + 12*lnmq2*Q2sq^2*Q3sq - 24*lnmq2*Q2sq^3 - 12*lnmq2*Q1sq*
         Q3sq^2 + 12*lnmq2*Q1sq*Q2sq^2 - 12*lnmq2*Q1sq^2*Q3sq + 12*lnmq2*
         Q1sq^3 + 12*lnmq1*Q3sq^3 - 12*lnmq1*Q2sq*Q3sq^2 - 12*lnmq1*Q2sq^2*
         Q3sq + 12*lnmq1*Q2sq^3 + 12*lnmq1*Q1sq^2*Q3sq + 12*lnmq1*Q1sq^2*Q2sq
          - 24*lnmq1*Q1sq^3 )

       + dG^2*W2130 * (  - 16*Q3sq^3 + 32*Q2sq*Q3sq^2 - 16*Q2sq^2*Q3sq - 80*
         Q1sq*Q3sq^2 + 64*Q1sq*Q2sq*Q3sq - 16*Q1sq*Q2sq^2 - 80*Q1sq^2*Q3sq + 
         32*Q1sq^2*Q2sq - 16*Q1sq^3 )

       + dG^2*W3120 * (  - 16*Q2sq*Q3sq^2 + 32*Q2sq^2*Q3sq - 16*Q2sq^3 - 16*
         Q1sq*Q3sq^2 + 64*Q1sq*Q2sq*Q3sq - 80*Q1sq*Q2sq^2 + 32*Q1sq^2*Q3sq - 
         80*Q1sq^2*Q2sq - 16*Q1sq^3 )

       + dG^2*W1230 * (  - 16*Q3sq^3 - 80*Q2sq*Q3sq^2 - 80*Q2sq^2*Q3sq - 16*
         Q2sq^3 + 32*Q1sq*Q3sq^2 + 64*Q1sq*Q2sq*Q3sq + 32*Q1sq*Q2sq^2 - 16*
         Q1sq^2*Q3sq - 16*Q1sq^2*Q2sq )

       + dG^2*F3122 * ( 48*Q3sq^2 + 24*Q2sq*Q3sq + 24*Q2sq^2 + 24*Q1sq*Q3sq - 
         48*Q1sq*Q2sq + 24*Q1sq^2 )

       + dG^2*F2132 * ( 24*Q3sq^2 + 24*Q2sq*Q3sq + 48*Q2sq^2 - 48*Q1sq*Q3sq + 
         24*Q1sq*Q2sq + 24*Q1sq^2 )

       + dG^2*F1232 * ( 24*Q3sq^2 - 48*Q2sq*Q3sq + 24*Q2sq^2 + 24*Q1sq*Q3sq + 
         24*Q1sq*Q2sq + 48*Q1sq^2 );



==> resultsquark.txt <==
******************************************************************************
* overall factor N_c sum_q e_q^4/(16pi^2)
******************************************************************************
* full expressions (generic case)

* The integrals are without the overall factor 1/(16pi^2)
* Cq1q2 = C123(0) the triangle integral
* qisq = q_i^2 = q_i.q_i Minkowski convention
* QSQ = 1/4 lambda(q1sq,q2sq,q3sq) = (q1.q2)^2-q1sq*q2sq
* lnmq1sq = log((-q1sq)/(-q3sq)), lnmq2sq = log((-q2sq)/(-q3sq))
* q1q2 = q1.q2
* x0: leading order quark-loop

  Pih1x0 =
       + 1/(q3sq*QSQ*QSQ)*logmq1sq * (  -4*q2q3*(2*QSQ + 6*q1sq*q1q2
          + 3*q1sq*q2sq + 3*q1sq^2) )

       + 1/(q3sq*QSQ*QSQ)*logmq2sq * (  -4*q1q3*(2*QSQ + 6*q2sq*q1q2
          + 3*q2sq^2 + 3*q1sq*q2sq) )

       + 1/(QSQ) * ( 8 )

       + 1/(QSQ*QSQ)*Cq1q2 * ( 4*(2*q2sq*QSQ + 2*q1sq*QSQ + 6*q1sq*q2sq*
         q1q2 + 3*q1sq*q2sq^2 + 3*q1sq^2*q2sq) );

  Pih4x0 =
       + 1/(q1sq*q2sq*QSQ*QSQ*QSQ) * ( 4*(4*q2sq*q1q2*QSQ^2 + 4*
         q2sq^2*QSQ^2 + 4*q1sq*q1q2*QSQ^2 + 56*q1sq*q2sq*QSQ^2 + 88*q1sq*
         q2sq^2*q1q2*QSQ + 36*q1sq*q2sq^3*QSQ + 4*q1sq^2*QSQ^2 + 88*q1sq^2*
         q2sq*q1q2*QSQ + 244*q1sq^2*q2sq^2*QSQ + 140*q1sq^2*q2sq^3*q1q2 + 35*
         q1sq^2*q2sq^4 + 36*q1sq^3*q2sq*QSQ + 140*q1sq^3*q2sq^2*q1q2 + 210*
         q1sq^3*q2sq^3 + 35*q1sq^4*q2sq^2) )

       + 1/(q1sq*QSQ*QSQ*QSQ*QSQ)*logmq2sq * ( 2*(4*q1q2*QSQ^3 + 8*
         q2sq*QSQ^3 + 4*q2sq^2*q1q2*QSQ^2 + 64*q1sq*QSQ^3 + 236*q1sq*q2sq*q1q2
         *QSQ^2 + 254*q1sq*q2sq^2*QSQ^2 + 80*q1sq*q2sq^3*q1q2*QSQ + 108*q1sq^2
         *q1q2*QSQ^2 + 686*q1sq^2*q2sq*QSQ^2 + 1080*q1sq^2*q2sq^2*q1q2*QSQ + 
         750*q1sq^2*q2sq^3*QSQ + 105*q1sq^2*q2sq^4*q1q2 + 48*q1sq^3*QSQ^2 + 
         540*q1sq^3*q2sq*q1q2*QSQ + 1640*q1sq^3*q2sq^2*QSQ + 1050*q1sq^3*
         q2sq^3*q1q2 + 525*q1sq^3*q2sq^4 + 150*q1sq^4*q2sq*QSQ + 525*q1sq^4*
         q2sq^2*q1q2 + 1050*q1sq^4*q2sq^3 + 105*q1sq^5*q2sq^2) )

       + 1/(q2sq*QSQ*QSQ*QSQ*QSQ)*logmq1sq * ( 2*(4*q1q2*QSQ^3 + 64*
         q2sq*QSQ^3 + 108*q2sq^2*q1q2*QSQ^2 + 48*q2sq^3*QSQ^2 + 8*q1sq*QSQ^3
          + 236*q1sq*q2sq*q1q2*QSQ^2 + 686*q1sq*q2sq^2*QSQ^2 + 540*q1sq*q2sq^3
         *q1q2*QSQ + 150*q1sq*q2sq^4*QSQ + 4*q1sq^2*q1q2*QSQ^2 + 254*q1sq^2*
         q2sq*QSQ^2 + 1080*q1sq^2*q2sq^2*q1q2*QSQ + 1640*q1sq^2*q2sq^3*QSQ + 
         525*q1sq^2*q2sq^4*q1q2 + 105*q1sq^2*q2sq^5 + 80*q1sq^3*q2sq*q1q2*QSQ
          + 750*q1sq^3*q2sq^2*QSQ + 1050*q1sq^3*q2sq^3*q1q2 + 1050*q1sq^3*
         q2sq^4 + 105*q1sq^4*q2sq^2*q1q2 + 525*q1sq^4*q2sq^3) )

       + 1/(QSQ*QSQ*QSQ*QSQ)*Cq1q2 * ( 6*(16*q1q2*QSQ^3 + 52*q2sq*QSQ^3 + 
         52*q2sq^2*q1q2*QSQ^2 + 16*q2sq^3*QSQ^2 + 52*q1sq*QSQ^3 + 264*q1sq*
         q2sq*q1q2*QSQ^2 + 428*q1sq*q2sq^2*QSQ^2 + 230*q1sq*q2sq^3*q1q2*QSQ + 
         50*q1sq*q2sq^4*QSQ + 52*q1sq^2*q1q2*QSQ^2 + 428*q1sq^2*q2sq*QSQ^2 + 
         860*q1sq^2*q2sq^2*q1q2*QSQ + 890*q1sq^2*q2sq^3*QSQ + 210*q1sq^2*
         q2sq^4*q1q2 + 35*q1sq^2*q2sq^5 + 16*q1sq^3*QSQ^2 + 230*q1sq^3*q2sq*
         q1q2*QSQ + 890*q1sq^3*q2sq^2*QSQ + 700*q1sq^3*q2sq^3*q1q2 + 525*
         q1sq^3*q2sq^4 + 50*q1sq^4*q2sq*QSQ + 210*q1sq^4*q2sq^2*q1q2 + 525*
         q1sq^4*q2sq^3 + 35*q1sq^5*q2sq^2) );

  Pih7x0 =
       + 1/(q1sq*q2sq*QSQ*QSQ*QSQ) * ( -4*(6*q2sq*QSQ^2 + 6*q2sq^2*
         q1q2*QSQ + 4*q1sq*QSQ^2 + 52*q1sq*q2sq*q1q2*QSQ + 92*q1sq*q2sq^2*QSQ
          + 35*q1sq*q2sq^3*q1q2 + 36*q1sq^2*q2sq*QSQ + 105*q1sq^2*q2sq^2*q1q2
          + 105*q1sq^2*q2sq^3 + 35*q1sq^3*q2sq^2) )

       + 1/(q1sq*QSQ*QSQ*QSQ*QSQ)*logmq2sq * ( -2*(4*QSQ^3 + 12*q2sq*
         q1q2*QSQ^2 + 6*q2sq^2*QSQ^2 + 60*q1sq*q1q2*QSQ^2 + 248*q1sq*q2sq*
         QSQ^2 + 280*q1sq*q2sq^2*q1q2*QSQ + 95*q1sq*q2sq^3*QSQ + 48*q1sq^2*
         QSQ^2 + 390*q1sq^2*q2sq*q1q2*QSQ + 845*q1sq^2*q2sq^2*QSQ + 420*q1sq^2
         *q2sq^3*q1q2 + 105*q1sq^2*q2sq^4 + 150*q1sq^3*q2sq*QSQ + 420*q1sq^3*
         q2sq^2*q1q2 + 630*q1sq^3*q2sq^3 + 105*q1sq^4*q2sq^2) )

       + 1/(q2sq*QSQ*QSQ*QSQ*QSQ)*logmq1sq * ( -2*(4*QSQ^3 + 68*q2sq*
         q1q2*QSQ^2 + 132*q2sq^2*QSQ^2 + 60*q2sq^3*q1q2*QSQ + 4*q1sq*q1q2*
         QSQ^2 + 170*q1sq*q2sq*QSQ^2 + 530*q1sq*q2sq^2*q1q2*QSQ + 525*q1sq*
         q2sq^3*QSQ + 105*q1sq*q2sq^4*q1q2 + 80*q1sq^2*q2sq*q1q2*QSQ + 565*
         q1sq^2*q2sq^2*QSQ + 630*q1sq^2*q2sq^3*q1q2 + 420*q1sq^2*q2sq^4 + 105*
         q1sq^3*q2sq^2*q1q2 + 420*q1sq^3*q2sq^3) )

       + 1/(QSQ*QSQ*QSQ*QSQ)*Cq1q2 * ( -6*(16*QSQ^3 + 60*q2sq*q1q2*QSQ^2
          + 64*q2sq^2*QSQ^2 + 20*q2sq^3*q1q2*QSQ + 36*q1sq*q1q2*QSQ^2 + 216*
         q1sq*q2sq*QSQ^2 + 340*q1sq*q2sq^2*q1q2*QSQ + 230*q1sq*q2sq^3*QSQ + 35
         *q1sq*q2sq^4*q1q2 + 16*q1sq^2*QSQ^2 + 180*q1sq^2*q2sq*q1q2*QSQ + 540*
         q1sq^2*q2sq^2*QSQ + 350*q1sq^2*q2sq^3*q1q2 + 175*q1sq^2*q2sq^4 + 50*
         q1sq^3*q2sq*QSQ + 175*q1sq^3*q2sq^2*q1q2 + 350*q1sq^3*q2sq^3 + 35*
         q1sq^4*q2sq^2) );

  Pih17x0 =
       + 1/(q3sq*QSQ*QSQ) * ( -8*(8*QSQ + 5*q2sq*q1q2 + 5*q1sq*q1q2
          + 10*q1sq*q2sq) )

       + 1/(q3sq*QSQ*QSQ*QSQ)*logmq1sq * ( -4*(10*QSQ^2 + 6*q2sq*q1q2
         *QSQ + 26*q1sq*q1q2*QSQ + 51*q1sq*q2sq*QSQ + 15*q1sq*q2sq^2*q1q2 + 11
         *q1sq^2*QSQ + 45*q1sq^2*q2sq*q1q2 + 45*q1sq^2*q2sq^2 + 15*q1sq^3*q2sq
         ) )

       + 1/(q3sq*QSQ*QSQ*QSQ)*logmq2sq * ( -4*(10*QSQ^2 + 26*q2sq*
         q1q2*QSQ + 11*q2sq^2*QSQ + 6*q1sq*q1q2*QSQ + 51*q1sq*q2sq*QSQ + 45*
         q1sq*q2sq^2*q1q2 + 15*q1sq*q2sq^3 + 15*q1sq^2*q2sq*q1q2 + 45*q1sq^2*
         q2sq^2) )

       + 1/(QSQ*QSQ*QSQ)*Cq1q2 * ( -4*(4*QSQ^2 + 6*q2sq*q1q2*QSQ + 6*q1sq*
         q1q2*QSQ + 30*q1sq*q2sq*QSQ + 15*q1sq*q2sq^2*q1q2 + 15*q1sq^2*q2sq*
         q1q2 + 30*q1sq^2*q2sq^2) );

  Pih39x0 =
       + 1/(q1sq*q2sq*q3sq*QSQ*QSQ*QSQ) * ( 4*(8*q2sq*q1q2*QSQ^2 + 4*
         q2sq^2*QSQ^2 + 8*q1sq*q1q2*QSQ^2 + 84*q1sq*q2sq*QSQ^2 + 108*q1sq*
         q2sq^2*q1q2*QSQ + 36*q1sq*q2sq^3*QSQ + 4*q1sq^2*QSQ^2 + 108*q1sq^2*
         q2sq*q1q2*QSQ + 284*q1sq^2*q2sq^2*QSQ + 140*q1sq^2*q2sq^3*q1q2 + 35*
         q1sq^2*q2sq^4 + 36*q1sq^3*q2sq*QSQ + 140*q1sq^3*q2sq^2*q1q2 + 210*
         q1sq^3*q2sq^3 + 35*q1sq^4*q2sq^2) )

       + 1/(q1sq*q3sq*QSQ*QSQ*QSQ*QSQ)*logmq2sq * ( 2*(8*q1q2*QSQ^3
          + 12*q2sq*QSQ^3 + 4*q2sq^2*q1q2*QSQ^2 + 104*q1sq*QSQ^3 + 340*q1sq*
         q2sq*q1q2*QSQ^2 + 310*q1sq*q2sq^2*QSQ^2 + 80*q1sq*q2sq^3*q1q2*QSQ + 
         144*q1sq^2*q1q2*QSQ^2 + 890*q1sq^2*q2sq*QSQ^2 + 1260*q1sq^2*q2sq^2*
         q1q2*QSQ + 810*q1sq^2*q2sq^3*QSQ + 105*q1sq^2*q2sq^4*q1q2 + 48*q1sq^3
         *QSQ^2 + 600*q1sq^3*q2sq*q1q2*QSQ + 1820*q1sq^3*q2sq^2*QSQ + 1050*
         q1sq^3*q2sq^3*q1q2 + 525*q1sq^3*q2sq^4 + 150*q1sq^4*q2sq*QSQ + 525*
         q1sq^4*q2sq^2*q1q2 + 1050*q1sq^4*q2sq^3 + 105*q1sq^5*q2sq^2) )

       + 1/(q2sq*q3sq*QSQ*QSQ*QSQ*QSQ)*logmq1sq * ( 2*(8*q1q2*QSQ^3
          + 104*q2sq*QSQ^3 + 144*q2sq^2*q1q2*QSQ^2 + 48*q2sq^3*QSQ^2 + 12*q1sq
         *QSQ^3 + 340*q1sq*q2sq*q1q2*QSQ^2 + 890*q1sq*q2sq^2*QSQ^2 + 600*q1sq*
         q2sq^3*q1q2*QSQ + 150*q1sq*q2sq^4*QSQ + 4*q1sq^2*q1q2*QSQ^2 + 310*
         q1sq^2*q2sq*QSQ^2 + 1260*q1sq^2*q2sq^2*q1q2*QSQ + 1820*q1sq^2*q2sq^3*
         QSQ + 525*q1sq^2*q2sq^4*q1q2 + 105*q1sq^2*q2sq^5 + 80*q1sq^3*q2sq*
         q1q2*QSQ + 810*q1sq^3*q2sq^2*QSQ + 1050*q1sq^3*q2sq^3*q1q2 + 1050*
         q1sq^3*q2sq^4 + 105*q1sq^4*q2sq^2*q1q2 + 525*q1sq^4*q2sq^3) )

       + 1/(QSQ*QSQ*QSQ*QSQ)*Cq1q2 * ( 2*(40*QSQ^3 + 96*q2sq*q1q2*QSQ^2 + 
         48*q2sq^2*QSQ^2 + 96*q1sq*q1q2*QSQ^2 + 444*q1sq*q2sq*QSQ^2 + 450*q1sq
         *q2sq^2*q1q2*QSQ + 150*q1sq*q2sq^3*QSQ + 48*q1sq^2*QSQ^2 + 450*q1sq^2
         *q2sq*q1q2*QSQ + 1020*q1sq^2*q2sq^2*QSQ + 420*q1sq^2*q2sq^3*q1q2 + 
         105*q1sq^2*q2sq^4 + 150*q1sq^3*q2sq*QSQ + 420*q1sq^3*q2sq^2*q1q2 + 
         630*q1sq^3*q2sq^3 + 105*q1sq^4*q2sq^2) );

  Pih54x0 =
       + 1/(q1sq*q2sq*QSQ*QSQ) * ( 4*(q2sq - q1sq)*(2*QSQ + 5*q1sq*q2sq
         ) )

       + 1/(q1sq*QSQ*QSQ*QSQ)*logmq2sq * ( 2*(2*QSQ^2 + 2*q2sq*q1q2*
         QSQ - 6*q1sq*q1q2*QSQ + 16*q1sq*q2sq*QSQ + 15*q1sq*q2sq^2*q1q2 - 12*
         q1sq^2*QSQ - 15*q1sq^2*q2sq*q1q2 + 15*q1sq^2*q2sq^2 - 15*q1sq^3*q2sq)
          )

       + 1/(q2sq*QSQ*QSQ*QSQ)*logmq1sq * ( -2*(2*QSQ^2 - 6*q2sq*q1q2*
         QSQ - 12*q2sq^2*QSQ + 2*q1sq*q1q2*QSQ + 16*q1sq*q2sq*QSQ - 15*q1sq*
         q2sq^2*q1q2 - 15*q1sq*q2sq^3 + 15*q1sq^2*q2sq*q1q2 + 15*q1sq^2*q2sq^2
         ) )

       + 1/(QSQ*QSQ*QSQ)*Cq1q2 * ( 6*(q2sq - q1sq)*(6*q1q2*QSQ + 4*q2sq*QSQ
          + 4*q1sq*QSQ + 10*q1sq*q2sq*q1q2 + 5*q1sq*q2sq^2 + 5*q1sq^2*q2sq) );

******************************************************************************
* The cases with one of the Q_i much smaller than the other two
* q1sq = -Q1^2,q2sq = -Q2^2,q3sq = -Q3^2
******************************************************************************
* Q3 and de12 small
* variables Q3,Q3b=Q1+Q2,de12=Q1-Q2,lnmq3b = 2*log(2*Q3/Q3b)

   Pih1x0 =

       + Q3b^-6 * (  - 64/5*Q3^-2*de12^4 + 512/225*de12^2 + 11264/75*Q3^2 - 
         512/15*lnmq3b*de12^2 - 1024/5*lnmq3b*Q3^2 )

       + Q3b^-4 * ( 128/9 - 64/3*Q3^-2*de12^2 - 256/3*lnmq3b )

       + Q3b^-2 * (  - 64*Q3^-2 );

   Pih4x0 =

       + Q3b^-8 * ( 601856/1225*de12^4 - 137728/525*Q3^2*de12^2 - 1183744/3675
         *Q3^4 + 24576/35*lnmq3b*de12^4 + 11264/5*lnmq3b*Q3^2*de12^2 - 53248/
         35*lnmq3b*Q3^4 )

       + Q3b^-6 * ( 20992/75*de12^2 - 5632/25*Q3^2 + 2048/5*lnmq3b*de12^2 - 
         1024/5*lnmq3b*Q3^2 )

       + Q3b^-4 * (  - 256/3 );

   Pih7x0 =
       + Q3b^-10 * (  - 6144/7*de12^4 - 2514944/1225*Q3^2*de12^2 + 1056768/
         1225*Q3^4 - 98304/35*lnmq3b*Q3^2*de12^2 - 294912/35*lnmq3b*Q3^4 )

       + Q3b^-9 * ( 2117632/1225*de12^3 + 442368/1225*Q3^2*de12 + 49152/35*
         lnmq3b*de12^3 + 196608/35*lnmq3b*Q3^2*de12 )

       + Q3b^-8 * (  - 3072/5*de12^2 - 94208/75*Q3^2 - 8192/5*lnmq3b*Q3^2 )

       + Q3b^-7 * ( 77824/75*de12 + 4096/5*lnmq3b*de12 )

       + Q3b^-6 * (  - 1024/3 );

   Pih17x0 =
       + Q3b^-8 * ( 768/35*Q3^-2*de12^4 + 206848/3675*de12^2 - 454656/1225*
         Q3^2 + 4096/35*lnmq3b*de12^2 + 36864/35*lnmq3b*Q3^2 )

       + Q3b^-6 * ( 26624/225 + 512/15*Q3^-2*de12^2 + 4096/15*lnmq3b )

       + Q3b^-4 * ( 256/3*Q3^-2 );

   Pih39x0 =

       + Q3b^-8 * ( 768/35*Q3^-2*de12^4 - 2618368/3675*de12^2 + 2588672/3675*
         Q3^2 - 34816/35*lnmq3b*de12^2 - 4096/35*lnmq3b*Q3^2 )

       + Q3b^-6 * (  - 13312/225 + 512/15*Q3^-2*de12^2 - 2048/15*lnmq3b )

       + Q3b^-4 * ( 256/3*Q3^-2 );

   Pih54x0 =
       + Q3b^-11 * ( 914432/1323*de12^5 - 6012928/6615*Q3^2*de12^3 - 6447104/
         2205*Q3^4*de12 + 20480/21*lnmq3b*de12^5 + 65536/21*lnmq3b*Q3^2*de12^3
          + 32768/7*lnmq3b*Q3^4*de12 )

       + Q3b^-9 * ( 628736/1225*de12^3 - 1851392/3675*Q3^2*de12 + 24576/35*
         lnmq3b*de12^3 + 65536/35*lnmq3b*Q3^2*de12 )

       + Q3b^-7 * ( 23552/75*de12 + 2048/5*lnmq3b*de12 );

*******************************************************************************
* Q1 and de23 small
* variables Q1,Q1b=Q2+Q3,de23=Q2-Q3,lnmq1b = 2*log(2*Q1/Q1b)


   Pih1x0 =
       + Q1b^-8 * (  - 586624/1225*de23^4 - 1280768/3675*Q1^2*de23^2 - 103424/
         3675*Q1^4 + 13056/35*lnmq1b*de23^4 + 8704/35*lnmq1b*Q1^2*de23^2 - 
         2048/35*lnmq1b*Q1^4 )

       + Q1b^-7 * (  - 9472/25*de23^3 - 18944/75*Q1^2*de23 + 1536/5*lnmq1b*
         de23^3 + 1024/5*lnmq1b*Q1^2*de23 )

       + Q1b^-6 * (  - 68864/225*de23^2 - 27392/225*Q1^2 + 3584/15*lnmq1b*
         de23^2 + 512/15*lnmq1b*Q1^2 )

       + Q1b^-5 * (  - 1792/9*de23 + 512/3*lnmq1b*de23 )

       + Q1b^-4 * (  - 1280/9 + 256/3*lnmq1b );

   Pih4x0 =

       + Q1b^-6 * (  - 1472/105*Q1^-2*de23^4 + 25856/1225*de23^2 + 88832/735*
         Q1^2 + 1536/35*lnmq1b*de23^2 - 512/7*lnmq1b*Q1^2 )

       + Q1b^-5 * (  - 256/25*de23 - 512/5*lnmq1b*de23 )

       + Q1b^-4 * (  - 1024/75 - 448/15*Q1^-2*de23^2 - 256/5*lnmq1b )

       + Q1b^-2 * (  - 64/3*Q1^-2 );

   Pih7x0 =

       + Q1b^-9 * ( 2048/105*Q1^-2*de23^5 - 1804288/4725*de23^3 + 16384/45*
         Q1^2*de23 - 8192/15*lnmq1b*de23^3 )

       + Q1b^-8 * ( 1412608/3675*de23^2 - 395264/735*Q1^2 + 19456/35*lnmq1b*
         de23^2 + 4096/7*lnmq1b*Q1^2 )

       + Q1b^-7 * ( 1024/35*Q1^-2*de23^3 - 103424/3675*de23 - 2048/35*lnmq1b*
         de23 )

       + Q1b^-6 * ( 6656/75 + 1024/5*lnmq1b )

       + Q1b^-5 * ( 1024/15*Q1^-2*de23 );

   Pih17x0 =
       + Q1b^-10 * (  - 157184/245*de23^4 + 925696/1225*Q1^2*de23^2 + 3108864/
         1225*Q1^4 - 6144/7*lnmq1b*de23^4 - 98304/35*lnmq1b*Q1^2*de23^2 - 
         147456/35*lnmq1b*Q1^4 )

       + Q1b^-9 * (  - 628736/1225*de23^3 + 1851392/3675*Q1^2*de23 - 24576/35*
         lnmq1b*de23^3 - 65536/35*lnmq1b*Q1^2*de23 )

       + Q1b^-8 * (  - 11776/25*de23^2 + 28672/75*Q1^2 - 3072/5*lnmq1b*de23^2
          - 8192/5*lnmq1b*Q1^2 )

       + Q1b^-7 * (  - 23552/75*de23 - 2048/5*lnmq1b*de23 )

       + Q1b^-6 * (  - 2560/9 - 1024/3*lnmq1b );

   Pih39x0 =
       + Q1b^-8 * ( 768/35*Q1^-2*de23^4 - 2618368/3675*de23^2 + 2588672/3675*
         Q1^2 - 34816/35*lnmq1b*de23^2 - 4096/35*lnmq1b*Q1^2 )

       + Q1b^-6 * (  - 13312/225 + 512/15*Q1^-2*de23^2 - 2048/15*lnmq1b )

       + Q1b^-4 * ( 256/3*Q1^-2 );

   Pih54x0 =
       + Q1b^-8 * ( 384/35*Q1^-2*de23^4 + 193792/735*de23^2 - 1384448/3675*
         Q1^2 + 2560/7*lnmq1b*de23^2 + 47104/35*lnmq1b*Q1^2 )

       + Q1b^-7 * (  - 11776/75*de23 - 1024/5*lnmq1b*de23 )

       + Q1b^-6 * ( 15104/75 + 256/15*Q1^-2*de23^2 + 1536/5*lnmq1b )

       + Q1b^-4 * ( 128/3*Q1^-2 );


*******************************************************************************
* Q2 and de13 small
* variables Q2,Q2b=Q1+Q3,de13=Q1-Q3,lnmq2b = 2*log(2*Q2/Q2b)
* Li31 = Li_3(1) = zeta(3)


   Pih1x0 =
       + Q2b^-8 * (  - 586624/1225*de13^4 - 1280768/3675*Q2^2*de13^2 - 103424/
         3675*Q2^4 + 13056/35*lnmq2b*de13^4 + 8704/35*lnmq2b*Q2^2*de13^2 - 
         2048/35*lnmq2b*Q2^4 )

       + Q2b^-7 * (  - 9472/25*de13^3 - 18944/75*Q2^2*de13 + 1536/5*lnmq2b*
         de13^3 + 1024/5*lnmq2b*Q2^2*de13 )

       + Q2b^-6 * (  - 68864/225*de13^2 - 27392/225*Q2^2 + 3584/15*lnmq2b*
         de13^2 + 512/15*lnmq2b*Q2^2 )

       + Q2b^-5 * (  - 1792/9*de13 + 512/3*lnmq2b*de13 )

       + Q2b^-4 * (  - 1280/9 + 256/3*lnmq2b );

   Pih4x0 =
       + Q2b^-6 * (  - 1472/105*Q2^-2*de13^4 + 25856/1225*de13^2 + 88832/735*
         Q2^2 + 1536/35*lnmq2b*de13^2 - 512/7*lnmq2b*Q2^2 )

       + Q2b^-5 * (  - 256/25*de13 - 512/5*lnmq2b*de13 )

       + Q2b^-4 * (  - 1024/75 - 448/15*Q2^-2*de13^2 - 256/5*lnmq2b )

       + Q2b^-2 * (  - 64/3*Q2^-2 );

   Pih7x0 =
       + Q2b^-8 * (  - 768/35*Q2^-2*de13^4 + 3145216/3675*de13^2 + 3432448/
         3675*Q2^2 + 13312/35*lnmq2b*de13^2 + 4096/35*lnmq2b*Q2^2 )

       + Q2b^-7 * (  - 54272/75*de13 - 2048/5*lnmq2b*de13 )

       + Q2b^-6 * ( 8704/75 - 512/15*Q2^-2*de13^2 - 1024/5*lnmq2b )

       + Q2b^-4 * (  - 256/3*Q2^-2 );

   Pih17x0 =
       + Q2b^-10 * (  - 157184/245*de13^4 + 925696/1225*Q2^2*de13^2 + 3108864/
         1225*Q2^4 - 6144/7*lnmq2b*de13^4 - 98304/35*lnmq2b*Q2^2*de13^2 - 
         147456/35*lnmq2b*Q2^4 )

       + Q2b^-9 * (  - 628736/1225*de13^3 + 1851392/3675*Q2^2*de13 - 24576/35*
         lnmq2b*de13^3 - 65536/35*lnmq2b*Q2^2*de13 )

       + Q2b^-8 * (  - 11776/25*de13^2 + 28672/75*Q2^2 - 3072/5*lnmq2b*de13^2
          - 8192/5*lnmq2b*Q2^2 )

       + Q2b^-7 * (  - 23552/75*de13 - 2048/5*lnmq2b*de13 )

       + Q2b^-6 * (  - 2560/9 - 1024/3*lnmq2b );

   Pih39x0 =
       + Q2b^-8 * ( 768/35*Q2^-2*de13^4 - 2618368/3675*de13^2 + 2588672/3675*
         Q2^2 - 34816/35*lnmq2b*de13^2 - 4096/35*lnmq2b*Q2^2 )

       + Q2b^-6 * (  - 13312/225 + 512/15*Q2^-2*de13^2 - 2048/15*lnmq2b )

       + Q2b^-4 * ( 256/3*Q2^-2 );

   Pih54x0 =
       + Q2b^-8 * (  - 384/35*Q2^-2*de13^4 - 193792/735*de13^2 + 1384448/3675*
         Q2^2 - 2560/7*lnmq2b*de13^2 - 47104/35*lnmq2b*Q2^2 )

       + Q2b^-7 * ( 11776/75*de13 + 1024/5*lnmq2b*de13 )

       + Q2b^-6 * (  - 15104/75 - 256/15*Q2^-2*de13^2 - 1536/5*lnmq2b )

       + Q2b^-4 * (  - 128/3*Q2^-2 );


******************************************************************************
* the cases near lambda=0
******************************************************************************
* case Q3 approx Q1+Q2 or de small
* variables
* Q3b = Q1+Q2, Q3^2 = Q3b^2-de, lnmq1b = 2*log(Q1/Q3b),  lnmq2b = 2*log(Q2/Q3b)
 
   Pih1x0 =
       + Q3b^-6*de^2 * (  - 64/105*Q1^-4*Q2^2 - 64/35*Q1^-3*Q2 + 16/63*Q1^-2
          + 304/45*Q1^-1*Q2^-1 + 16/63*Q2^-2 - 64/35*Q1*Q2^-3 - 64/105*Q1^2*
         Q2^-4 )

       + Q3b^-4*de * (  - 48/35*Q1^-3*Q2 - 8/7*Q1^-2 + 192/35*Q1^-1*Q2^-1 - 8/
         7*Q2^-2 - 48/35*Q1*Q2^-3 )

       + Q3b^-2 * (  - 32/15*Q1^-2 + 16/5*Q1^-1*Q2^-1 - 32/15*Q2^-2 )

       + lnmq2b*Q3b^-7*de^2 * (  - 32/105*Q1^-5*Q2^4 - 48/35*Q1^-4*Q2^3 - 48/
         35*Q1^-3*Q2^2 + 16/5*Q1^-2*Q2 + 48/5*Q1^-1 )

       + lnmq2b*Q3b^-5*de * (  - 24/35*Q1^-4*Q2^3 - 8/5*Q1^-3*Q2^2 + 8/5*Q1^-2
         *Q2 + 8*Q1^-1 )

       + lnmq2b*Q3b^-3 * (  - 16/15*Q1^-3*Q2^2 + 16/3*Q1^-1 )

       + lnmq1b*Q3b^-7*de^2 * ( 48/5*Q2^-1 + 16/5*Q1*Q2^-2 - 48/35*Q1^2*Q2^-3
          - 48/35*Q1^3*Q2^-4 - 32/105*Q1^4*Q2^-5 )

       + lnmq1b*Q3b^-5*de * ( 8*Q2^-1 + 8/5*Q1*Q2^-2 - 8/5*Q1^2*Q2^-3 - 24/35*
         Q1^3*Q2^-4 )

       + lnmq1b*Q3b^-3 * ( 16/3*Q2^-1 - 16/15*Q1^2*Q2^-3 );

   Pih4x0 =
       + Q3b^-6*de^2 * (  - 256/1001*Q1^-6*Q2^4 - 512/3003*Q1^-5*Q2^3 + 12512/
         15015*Q1^-4*Q2^2 - 26128/45045*Q1^-3*Q2 - 25328/4095*Q1^-2 - 79616/
         15015*Q1^-1*Q2^-1 - 25328/4095*Q2^-2 - 26128/45045*Q1*Q2^-3 + 12512/
         15015*Q1^2*Q2^-4 - 512/3003*Q1^3*Q2^-5 - 256/1001*Q1^4*Q2^-6 )

       + Q3b^-4*de * ( 64/231*Q1^-5*Q2^3 + 544/385*Q1^-4*Q2^2 + 208/315*Q1^-3*
         Q2 - 19424/3465*Q1^-2 - 19808/3465*Q1^-1*Q2^-1 - 19424/3465*Q2^-2 + 
         208/315*Q1*Q2^-3 + 544/385*Q1^2*Q2^-4 + 64/231*Q1^3*Q2^-5 )

       + Q3b^-2 * ( 128/105*Q1^-4*Q2^2 + 96/35*Q1^-3*Q2 - 1408/315*Q1^-2 - 
         2432/315*Q1^-1*Q2^-1 - 1408/315*Q2^-2 + 96/35*Q1*Q2^-3 + 128/105*Q1^2
         *Q2^-4 )

       + lnmq2b*Q3b^-7*de^2 * (  - 128/1001*Q1^-7*Q2^6 - 64/231*Q1^-6*Q2^5 + 
         272/1155*Q1^-5*Q2^4 + 32/105*Q1^-4*Q2^3 - 16/7*Q1^-3*Q2^2 - 176/35*
         Q1^-2*Q2 - 176/35*Q1^-1 )

       + lnmq2b*Q3b^-5*de * ( 32/231*Q1^-6*Q2^5 + 32/35*Q1^-5*Q2^4 + 152/105*
         Q1^-4*Q2^3 - 24/35*Q1^-3*Q2^2 - 136/35*Q1^-2*Q2 - 24/5*Q1^-1 )

       + lnmq2b*Q3b^-3 * ( 64/105*Q1^-5*Q2^4 + 16/7*Q1^-4*Q2^3 + 96/35*Q1^-3*
         Q2^2 - 16/5*Q1^-1 )

       + lnmq1b*Q3b^-7*de^2 * (  - 176/35*Q2^-1 - 176/35*Q1*Q2^-2 - 16/7*Q1^2*
         Q2^-3 + 32/105*Q1^3*Q2^-4 + 272/1155*Q1^4*Q2^-5 - 64/231*Q1^5*Q2^-6
          - 128/1001*Q1^6*Q2^-7 )

       + lnmq1b*Q3b^-5*de * (  - 24/5*Q2^-1 - 136/35*Q1*Q2^-2 - 24/35*Q1^2*
         Q2^-3 + 152/105*Q1^3*Q2^-4 + 32/35*Q1^4*Q2^-5 + 32/231*Q1^5*Q2^-6 )

       + lnmq1b*Q3b^-3 * (  - 16/5*Q2^-1 + 96/35*Q1^2*Q2^-3 + 16/7*Q1^3*Q2^-4
          + 64/105*Q1^4*Q2^-5 );

   Pih7x0 =
       + Q3b^-7*de^2 * ( 320/143*Q1^-7*Q2^4 + 9952/1001*Q1^-6*Q2^3 + 43520/
         3003*Q1^-5*Q2^2 + 4736/1365*Q1^-4*Q2 - 49792/5005*Q1^-3 - 32016/5005*
         Q1^-2*Q2^-1 - 496/5005*Q1^-1*Q2^-2 + 87664/15015*Q2^-3 + 42256/15015*
         Q1*Q2^-4 - 32/1001*Q1^2*Q2^-5 - 256/1001*Q1^3*Q2^-6 )

       + Q3b^-5*de * ( 256/77*Q1^-6*Q2^3 + 2368/231*Q1^-5*Q2^2 + 160/21*Q1^-4*
         Q2 - 2272/495*Q1^-3 - 64/11*Q1^-2*Q2^-1 - 1664/1155*Q1^-1*Q2^-2 + 
         1312/315*Q2^-3 + 2336/1155*Q1*Q2^-4 + 64/231*Q1^2*Q2^-5 )

       + Q3b^-3 * ( 64/21*Q1^-5*Q2^2 + 32/5*Q1^-4*Q2 + 64/63*Q1^-3 - 256/63*
         Q1^-2*Q2^-1 - 832/315*Q1^-1*Q2^-2 + 96/35*Q2^-3 + 128/105*Q1*Q2^-4 )

       + lnmq2b*Q3b^-8*de^2 * ( 160/143*Q1^-8*Q2^6 + 512/77*Q1^-7*Q2^5 + 1168/
         77*Q1^-6*Q2^4 + 512/35*Q1^-5*Q2^3 + 16/35*Q1^-4*Q2^2 - 384/35*Q1^-3*
         Q2 - 288/35*Q1^-2 )

       + lnmq2b*Q3b^-6*de * ( 128/77*Q1^-7*Q2^5 + 160/21*Q1^-6*Q2^4 + 256/21*
         Q1^-5*Q2^3 + 192/35*Q1^-4*Q2^2 - 192/35*Q1^-3*Q2 - 32/5*Q1^-2 )

       + lnmq2b*Q3b^-4 * ( 32/21*Q1^-6*Q2^4 + 192/35*Q1^-5*Q2^3 + 208/35*Q1^-4
         *Q2^2 - 16/5*Q1^-2 )

       + lnmq1b*Q3b^-8*de^2 * ( 192/35*Q2^-2 + 256/35*Q1*Q2^-3 + 176/35*Q1^2*
         Q2^-4 + 512/385*Q1^3*Q2^-5 - 16/77*Q1^4*Q2^-6 - 128/1001*Q1^5*Q2^-7 )

       + lnmq1b*Q3b^-6*de * ( 32/7*Q2^-2 + 192/35*Q1*Q2^-3 + 128/35*Q1^2*Q2^-4
          + 128/105*Q1^3*Q2^-5 + 32/231*Q1^4*Q2^-6 )

       + lnmq1b*Q3b^-4 * ( 16/5*Q2^-2 + 128/35*Q1*Q2^-3 + 16/7*Q1^2*Q2^-4 + 64/
         105*Q1^3*Q2^-5 );

   Pih17x0 =
       + Q3b^-8*de^2 * (  - 320/231*Q1^-5*Q2^3 - 9568/1155*Q1^-4*Q2^2 - 1216/
         63*Q1^-3*Q2 - 23888/1155*Q1^-2 - 30496/3465*Q1^-1*Q2^-1 - 23888/1155*
         Q2^-2 - 1216/63*Q1*Q2^-3 - 9568/1155*Q1^2*Q2^-4 - 320/231*Q1^3*Q2^-5
          )

       + Q3b^-6*de * (  - 256/105*Q1^-4*Q2^2 - 352/35*Q1^-3*Q2 - 4432/315*
         Q1^-2 - 2144/315*Q1^-1*Q2^-1 - 4432/315*Q2^-2 - 352/35*Q1*Q2^-3 - 256/
         105*Q1^2*Q2^-4 )

       + Q3b^-4 * (  - 96/35*Q1^-3*Q2 - 688/105*Q1^-2 - 416/105*Q1^-1*Q2^-1 - 
         688/105*Q2^-2 - 96/35*Q1*Q2^-3 )

       + lnmq2b*Q3b^-9*de^2 * (  - 160/231*Q1^-6*Q2^5 - 544/105*Q1^-5*Q2^4 - 
         1696/105*Q1^-4*Q2^3 - 928/35*Q1^-3*Q2^2 - 832/35*Q1^-2*Q2 - 64/5*
         Q1^-1 )

       + lnmq2b*Q3b^-7*de * (  - 128/105*Q1^-5*Q2^4 - 48/7*Q1^-4*Q2^3 - 528/35
         *Q1^-3*Q2^2 - 16*Q1^-2*Q2 - 48/5*Q1^-1 )

       + lnmq2b*Q3b^-5 * (  - 48/35*Q1^-4*Q2^3 - 16/3*Q1^-3*Q2^2 - 112/15*
         Q1^-2*Q2 - 16/3*Q1^-1 )

       + lnmq1b*Q3b^-9*de^2 * (  - 64/5*Q2^-1 - 832/35*Q1*Q2^-2 - 928/35*Q1^2*
         Q2^-3 - 1696/105*Q1^3*Q2^-4 - 544/105*Q1^4*Q2^-5 - 160/231*Q1^5*Q2^-6
          )

       + lnmq1b*Q3b^-7*de * (  - 48/5*Q2^-1 - 16*Q1*Q2^-2 - 528/35*Q1^2*Q2^-3
          - 48/7*Q1^3*Q2^-4 - 128/105*Q1^4*Q2^-5 )

       + lnmq1b*Q3b^-5 * (  - 16/3*Q2^-1 - 112/15*Q1*Q2^-2 - 16/3*Q1^2*Q2^-3
          - 48/35*Q1^3*Q2^-4 );

   Pih39x0 =
       + Q3b^-8*de^2 * ( 256/1001*Q1^-6*Q2^4 + 3424/3003*Q1^-5*Q2^3 + 4112/
         3003*Q1^-4*Q2^2 - 1280/1287*Q1^-3*Q2 + 512/429*Q1^-2 + 12256/1287*
         Q1^-1*Q2^-1 + 512/429*Q2^-2 - 1280/1287*Q1*Q2^-3 + 4112/3003*Q1^2*
         Q2^-4 + 3424/3003*Q1^3*Q2^-5 + 256/1001*Q1^4*Q2^-6 )

       + Q3b^-6*de * (  - 64/231*Q1^-5*Q2^3 - 544/385*Q1^-4*Q2^2 - 928/315*
         Q1^-3*Q2 + 208/99*Q1^-2 + 36704/3465*Q1^-1*Q2^-1 + 208/99*Q2^-2 - 928/
         315*Q1*Q2^-3 - 544/385*Q1^2*Q2^-4 - 64/231*Q1^3*Q2^-5 )

       + Q3b^-4 * (  - 128/105*Q1^-4*Q2^2 - 128/35*Q1^-3*Q2 + 496/315*Q1^-2 + 
         416/45*Q1^-1*Q2^-1 + 496/315*Q2^-2 - 128/35*Q1*Q2^-3 - 128/105*Q1^2*
         Q2^-4 )

       + lnmq2b*Q3b^-9*de^2 * ( 128/1001*Q1^-7*Q2^6 + 16/21*Q1^-6*Q2^5 + 368/
         231*Q1^-5*Q2^4 + 16/21*Q1^-4*Q2^3 - 16/7*Q1^-3*Q2^2 - 32/7*Q1^-2*Q2
          - 32/7*Q1^-1 )

       + lnmq2b*Q3b^-7*de * (  - 32/231*Q1^-6*Q2^5 - 32/35*Q1^-5*Q2^4 - 272/
         105*Q1^-4*Q2^3 - 144/35*Q1^-3*Q2^2 - 144/35*Q1^-2*Q2 - 16/5*Q1^-1 )

       + lnmq2b*Q3b^-5 * (  - 64/105*Q1^-5*Q2^4 - 96/35*Q1^-4*Q2^3 - 512/105*
         Q1^-3*Q2^2 - 64/15*Q1^-2*Q2 - 32/15*Q1^-1 )

       + lnmq1b*Q3b^-9*de^2 * (  - 32/7*Q2^-1 - 32/7*Q1*Q2^-2 - 16/7*Q1^2*
         Q2^-3 + 16/21*Q1^3*Q2^-4 + 368/231*Q1^4*Q2^-5 + 16/21*Q1^5*Q2^-6 + 
         128/1001*Q1^6*Q2^-7 )

       + lnmq1b*Q3b^-7*de * (  - 16/5*Q2^-1 - 144/35*Q1*Q2^-2 - 144/35*Q1^2*
         Q2^-3 - 272/105*Q1^3*Q2^-4 - 32/35*Q1^4*Q2^-5 - 32/231*Q1^5*Q2^-6 )

       + lnmq1b*Q3b^-5 * (  - 32/15*Q2^-1 - 64/15*Q1*Q2^-2 - 512/105*Q1^2*
         Q2^-3 - 96/35*Q1^3*Q2^-4 - 64/105*Q1^4*Q2^-5 );

   Pih54x0 =
       + Q3b^-7*de^2 * (  - 64/77*Q1^-6*Q2^3 - 368/77*Q1^-5*Q2^2 - 2488/231*
         Q1^-4*Q2 - 2680/231*Q1^-3 - 256/77*Q1^-2*Q2^-1 + 256/77*Q1^-1*Q2^-2
          + 2680/231*Q2^-3 + 2488/231*Q1*Q2^-4 + 368/77*Q1^2*Q2^-5 + 64/77*
         Q1^3*Q2^-6 )

       + Q3b^-5*de * (  - 32/21*Q1^-5*Q2^2 - 656/105*Q1^-4*Q2 - 2896/315*Q1^-3
          - 928/315*Q1^-2*Q2^-1 + 928/315*Q1^-1*Q2^-2 + 2896/315*Q2^-3 + 656/
         105*Q1*Q2^-4 + 32/21*Q1^2*Q2^-5 )

       + Q3b^-3 * (  - 64/35*Q1^-4*Q2 - 176/35*Q1^-3 - 64/35*Q1^-2*Q2^-1 + 64/
         35*Q1^-1*Q2^-2 + 176/35*Q2^-3 + 64/35*Q1*Q2^-4 )

       + lnmq2b*Q3b^-8*de^2 * (  - 32/77*Q1^-7*Q2^5 - 232/77*Q1^-6*Q2^4 - 64/7
         *Q1^-5*Q2^3 - 104/7*Q1^-4*Q2^2 - 96/7*Q1^-3*Q2 - 48/7*Q1^-2 )

       + lnmq2b*Q3b^-6*de * (  - 16/21*Q1^-6*Q2^4 - 64/15*Q1^-5*Q2^3 - 48/5*
         Q1^-4*Q2^2 - 384/35*Q1^-3*Q2 - 32/5*Q1^-2 )

       + lnmq2b*Q3b^-4 * (  - 32/35*Q1^-5*Q2^3 - 136/35*Q1^-4*Q2^2 - 32/5*
         Q1^-3*Q2 - 24/5*Q1^-2 )

       + lnmq1b*Q3b^-8*de^2 * ( 48/7*Q2^-2 + 96/7*Q1*Q2^-3 + 104/7*Q1^2*Q2^-4
          + 64/7*Q1^3*Q2^-5 + 232/77*Q1^4*Q2^-6 + 32/77*Q1^5*Q2^-7 )

       + lnmq1b*Q3b^-6*de * ( 32/5*Q2^-2 + 384/35*Q1*Q2^-3 + 48/5*Q1^2*Q2^-4
          + 64/15*Q1^3*Q2^-5 + 16/21*Q1^4*Q2^-6 )

       + lnmq1b*Q3b^-4 * ( 24/5*Q2^-2 + 32/5*Q1*Q2^-3 + 136/35*Q1^2*Q2^-4 + 32/
         35*Q1^3*Q2^-5 );

******************************************************************************
* case Q2 approx Q1+Q3 or de small
* variables
* Q2b = Q1+Q3, Q2^2 = Q2b^2-de, lnmq1 = 2*log(Q1/Q3),  lnmq2b = 2*log(Q2b/Q3)
* P3 = mathcal{P}_3(1+Q3/Q1), P3p = mathcal{P}_3(-Q3/Q1)


   Pih1x0 =
       + de * (  - 48/35*Q1^-3*Q3*Q2b^-4 - 568/105*Q1^-2*Q2b^-4 - 656/105*
         Q1^-1*Q3^-1*Q2b^-4 - 232/105*Q3^-2*Q2b^-4 + 64/35*Q1*Q3^-3*Q2b^-4 )

       + de^2 * (  - 64/105*Q1^-4*Q3^2*Q2b^-6 - 16/5*Q1^-3*Q3*Q2b^-6 - 2008/
         315*Q1^-2*Q2b^-6 - 1616/315*Q1^-1*Q3^-1*Q2b^-6 - 424/315*Q3^-2*Q2b^-6
          + 64/35*Q1*Q3^-3*Q2b^-6 + 32/105*Q1^2*Q3^-4*Q2b^-6 )

       + lnmq2b * ( 16/15*Q1^-3*Q3^-1 + 32/15*Q1^-2*Q3^-2 - 64/15*Q1^-1*Q3^-3
          )

       + lnmq2b*de * ( 24/35*Q1^-4*Q3^-2 + 32/105*Q1^-3*Q3^-3 - 32/35*Q1^-2*
         Q3^-4 )

       + lnmq2b*de^2 * ( 32/105*Q1^-5*Q3^-3 - 8/105*Q1^-4*Q3^-4 - 16/105*Q1^-3
         *Q3^-5 )

       + lnmq1 * ( 16/3*Q3^-1*Q2b^-3 + 32/3*Q1*Q3^-2*Q2b^-3 + 64/15*Q1^2*Q3^-3
         *Q2b^-3 )

       + lnmq1*de * ( 8/3*Q3^-1*Q2b^-5 + 104/15*Q1*Q3^-2*Q2b^-5 + 64/15*Q1^2*
         Q3^-3*Q2b^-5 + 32/35*Q1^3*Q3^-4*Q2b^-5 )

       + lnmq1*de^2 * ( 8/5*Q3^-1*Q2b^-7 + 24/5*Q1*Q3^-2*Q2b^-7 + 24/7*Q1^2*
         Q3^-3*Q2b^-7 + 8/7*Q1^3*Q3^-4*Q2b^-7 + 16/105*Q1^4*Q3^-5*Q2b^-7 )

       - 32/15*Q1^-2*Q2b^-2 - 112/15*Q1^-1*Q3^-1*Q2b^-2 - 112/15*Q3^-2*Q2b^-2;

   Pih4x0 =
       + de * ( 64/231*Q1^-5*Q3^5*Q2b^-6 + 32/165*Q1^-4*Q3^4*Q2b^-6 - 1328/315
         *Q1^-3*Q3^3*Q2b^-6 - 17504/1155*Q1^-2*Q3^2*Q2b^-6 - 70496/3465*Q1^-1*
         Q3*Q2b^-6 - 47408/3465*Q2b^-6 - 4336/315*Q1*Q3^-1*Q2b^-6 - 9808/1155*
         Q1^2*Q3^-2*Q2b^-6 - 2144/1155*Q1^3*Q3^-3*Q2b^-6 )

       + de^2 * (  - 256/1001*Q1^-6*Q3^6*Q2b^-8 - 1024/429*Q1^-5*Q3^5*Q2b^-8
          - 47968/5005*Q1^-4*Q3^4*Q2b^-8 - 948608/45045*Q1^-3*Q3^3*Q2b^-8 - 
         182504/6435*Q1^-2*Q3^2*Q2b^-8 - 996176/45045*Q1^-1*Q3*Q2b^-8 - 25840/
         3003*Q2b^-8 - 550912/45045*Q1*Q3^-1*Q2b^-8 - 151496/15015*Q1^2*Q3^-2*
         Q2b^-8 - 58096/15015*Q1^3*Q3^-3*Q2b^-8 - 2944/5005*Q1^4*Q3^-4*Q2b^-8
          )

       + lnmq2b * (  - 64/105*Q1^-5*Q3 - 16/105*Q1^-4 + 16/35*Q1^-3*Q3^-1 - 16/
         15*Q1^-2*Q3^-2 + 32/15*Q1^-1*Q3^-3 )

       + lnmq2b*de * (  - 32/231*Q1^-6 + 256/385*Q1^-5*Q3^-1 + 184/1155*Q1^-4*
         Q3^-2 - 992/1155*Q1^-3*Q3^-3 + 1072/1155*Q1^-2*Q3^-4 )

       + lnmq2b*de^2 * ( 128/1001*Q1^-7*Q3^-1 + 64/273*Q1^-6*Q3^-2 - 1168/
         15015*Q1^-5*Q3^-3 - 4072/15015*Q1^-4*Q3^-4 + 1472/5005*Q1^-3*Q3^-5 )

       + lnmq1 * (  - 16/5*Q3*Q2b^-5 - 64/5*Q1*Q2b^-5 - 576/35*Q1^2*Q3^-1*
         Q2b^-5 - 48/5*Q1^3*Q3^-2*Q2b^-5 - 32/15*Q1^4*Q3^-3*Q2b^-5 )

       + lnmq1*de * (  - 8/5*Q3*Q2b^-7 - 72/7*Q1*Q2b^-7 - 568/35*Q1^2*Q3^-1*
         Q2b^-7 - 1432/105*Q1^3*Q3^-2*Q2b^-7 - 592/105*Q1^4*Q3^-3*Q2b^-7 - 
         1072/1155*Q1^5*Q3^-4*Q2b^-7 )

       + lnmq1*de^2 * (  - 8/35*Q3*Q2b^-9 - 264/35*Q1*Q2b^-9 - 96/7*Q1^2*Q3^-1
         *Q2b^-9 - 304/21*Q1^3*Q3^-2*Q2b^-9 - 1864/231*Q1^4*Q3^-3*Q2b^-9 - 392/
         165*Q1^5*Q3^-4*Q2b^-9 - 1472/5005*Q1^6*Q3^-5*Q2b^-9 )

       + 128/105*Q1^-4*Q3^4*Q2b^-4 + 32/7*Q1^-3*Q3^3*Q2b^-4 + 32/315*Q1^-2*
         Q3^2*Q2b^-4 - 832/63*Q1^-1*Q3*Q2b^-4 - 1088/63*Q2b^-4 - 64/5*Q1*Q3^-1
         *Q2b^-4 - 64/15*Q1^2*Q3^-2*Q2b^-4;

   Pih7x0 =
       + de * (  - 256/77*Q1^-6*Q3^4*Q2b^-6 - 3776/231*Q1^-5*Q3^3*Q2b^-6 - 
         3104/105*Q1^-4*Q3^2*Q2b^-6 - 73504/3465*Q1^-3*Q3*Q2b^-6 - 1168/495*
         Q1^-2*Q2b^-6 + 2336/693*Q1^-1*Q3^-1*Q2b^-6 + 2768/315*Q3^-2*Q2b^-6 + 
         1504/231*Q1*Q3^-3*Q2b^-6 + 256/165*Q1^2*Q3^-4*Q2b^-6 )

       + de^2 * (  - 320/143*Q1^-7*Q3^5*Q2b^-8 - 2016/143*Q1^-6*Q3^4*Q2b^-8 - 
         106336/3003*Q1^-5*Q3^3*Q2b^-8 - 639488/15015*Q1^-4*Q3^2*Q2b^-8 - 
         180608/9009*Q1^-3*Q3*Q2b^-8 + 129856/45045*Q1^-2*Q2b^-8 + 178144/
         45045*Q1^-1*Q3^-1*Q2b^-8 + 43616/4095*Q3^-2*Q2b^-8 + 86176/9009*Q1*
         Q3^-3*Q2b^-8 + 18464/5005*Q1^2*Q3^-4*Q2b^-8 + 1600/3003*Q1^3*Q3^-5*
         Q2b^-8 )

       + lnmq2b * ( 32/21*Q1^-6 + 64/105*Q1^-5*Q3^-1 - 48/35*Q1^-4*Q3^-2 + 32/
         21*Q1^-3*Q3^-3 - 128/105*Q1^-2*Q3^-4 )

       + lnmq2b*de * ( 128/77*Q1^-7*Q3^-1 - 32/33*Q1^-6*Q3^-2 - 64/165*Q1^-5*
         Q3^-3 + 1168/1155*Q1^-4*Q3^-4 - 128/165*Q1^-3*Q3^-5 )

       + lnmq2b*de^2 * ( 160/143*Q1^-8*Q3^-2 - 192/143*Q1^-7*Q3^-3 + 1648/3003
         *Q1^-6*Q3^-4 + 768/5005*Q1^-5*Q3^-5 - 800/3003*Q1^-4*Q3^-6 )

       + lnmq1 * ( 16/5*Q3^-1*Q2b^-5 + 208/35*Q1*Q3^-2*Q2b^-5 + 32/7*Q1^2*
         Q3^-3*Q2b^-5 + 128/105*Q1^3*Q3^-4*Q2b^-5 )

       + lnmq1*de * ( 176/35*Q3^-1*Q2b^-7 + 48/5*Q1*Q3^-2*Q2b^-7 + 48/5*Q1^2*
         Q3^-3*Q2b^-7 + 464/105*Q1^3*Q3^-4*Q2b^-7 + 128/165*Q1^4*Q3^-5*Q2b^-7
          )

       + lnmq1*de^2 * ( 32/5*Q3^-1*Q2b^-9 + 416/35*Q1*Q3^-2*Q2b^-9 + 464/35*
         Q1^2*Q3^-3*Q2b^-9 + 1264/165*Q1^3*Q3^-4*Q2b^-9 + 864/385*Q1^4*Q3^-5*
         Q2b^-9 + 800/3003*Q1^5*Q3^-6*Q2b^-9 )

       - 64/21*Q1^-5*Q3^3*Q2b^-4 - 416/35*Q1^-4*Q3^2*Q2b^-4 - 928/63*Q1^-3*Q3*
         Q2b^-4 - 320/63*Q1^-2*Q2b^-4 + 832/315*Q1^-1*Q3^-1*Q2b^-4 + 192/35*
         Q3^-2*Q2b^-4 + 256/105*Q1*Q3^-3*Q2b^-4;

   Pih17x0 =
       + de * ( 256/105*Q1^-4*Q3*Q2b^-5 + 256/35*Q1^-3*Q2b^-5 + 1984/315*Q1^-2
         *Q3^-1*Q2b^-5 + 128/315*Q1^-1*Q3^-2*Q2b^-5 - 3488/315*Q3^-3*Q2b^-5 - 
         352/35*Q1*Q3^-4*Q2b^-5 - 64/21*Q1^2*Q3^-5*Q2b^-5 )

       + de^2 * ( 320/231*Q1^-5*Q3^2*Q2b^-7 + 7456/1155*Q1^-4*Q3*Q2b^-7 + 3392/
         315*Q1^-3*Q2b^-7 + 2624/385*Q1^-2*Q3^-1*Q2b^-7 + 64/385*Q1^-1*Q3^-2*
         Q2b^-7 - 43088/3465*Q3^-3*Q2b^-7 - 528/35*Q1*Q3^-4*Q2b^-7 - 1888/231*
         Q1^2*Q3^-5*Q2b^-7 - 128/77*Q1^3*Q3^-6*Q2b^-7 )

       + lnmq2b * (  - 48/35*Q1^-4*Q3^-2 + 128/105*Q1^-3*Q3^-3 - 32/35*Q1^-2*
         Q3^-4 + 64/35*Q1^-1*Q3^-5 )

       + lnmq2b*de * (  - 128/105*Q1^-5*Q3^-3 + 64/35*Q1^-4*Q3^-4 - 64/35*
         Q1^-3*Q3^-5 + 32/21*Q1^-2*Q3^-6 )

       + lnmq2b*de^2 * (  - 160/231*Q1^-6*Q3^-4 + 1472/1155*Q1^-5*Q3^-5 - 304/
         231*Q1^-4*Q3^-6 + 64/77*Q1^-3*Q3^-7 )

       + lnmq1 * (  - 16/3*Q3^-2*Q2b^-4 - 128/15*Q1*Q3^-3*Q2b^-4 - 32/5*Q1^2*
         Q3^-4*Q2b^-4 - 64/35*Q1^3*Q3^-5*Q2b^-4 )

       + lnmq1*de * (  - 32/5*Q3^-2*Q2b^-6 - 64/5*Q1*Q3^-3*Q2b^-6 - 96/7*Q1^2*
         Q3^-4*Q2b^-6 - 256/35*Q1^3*Q3^-5*Q2b^-6 - 32/21*Q1^4*Q3^-6*Q2b^-6 )

       + lnmq1*de^2 * (  - 32/5*Q3^-2*Q2b^-8 - 512/35*Q1*Q3^-3*Q2b^-8 - 96/5*
         Q1^2*Q3^-4*Q2b^-8 - 1472/105*Q1^3*Q3^-5*Q2b^-8 - 16/3*Q1^4*Q3^-6*
         Q2b^-8 - 64/77*Q1^5*Q3^-7*Q2b^-8 )

       + 96/35*Q1^-3*Q2b^-3 + 464/105*Q1^-2*Q3^-1*Q2b^-3 + 16/21*Q1^-1*Q3^-2*
         Q2b^-3 - 256/35*Q3^-3*Q2b^-3 - 128/35*Q1*Q3^-4*Q2b^-3;

   Pih39x0 =
       + de * (  - 64/231*Q1^-5*Q3^3*Q2b^-6 - 544/385*Q1^-4*Q3^2*Q2b^-6 - 928/
         315*Q1^-3*Q3*Q2b^-6 + 208/99*Q1^-2*Q2b^-6 + 36704/3465*Q1^-1*Q3^-1*
         Q2b^-6 + 208/99*Q3^-2*Q2b^-6 - 928/315*Q1*Q3^-3*Q2b^-6 - 544/385*Q1^2
         *Q3^-4*Q2b^-6 - 64/231*Q1^3*Q3^-5*Q2b^-6 )

       + de^2 * ( 256/1001*Q1^-6*Q3^4*Q2b^-8 + 3424/3003*Q1^-5*Q3^3*Q2b^-8 + 
         4112/3003*Q1^-4*Q3^2*Q2b^-8 - 1280/1287*Q1^-3*Q3*Q2b^-8 + 512/429*
         Q1^-2*Q2b^-8 + 12256/1287*Q1^-1*Q3^-1*Q2b^-8 + 512/429*Q3^-2*Q2b^-8
          - 1280/1287*Q1*Q3^-3*Q2b^-8 + 4112/3003*Q1^2*Q3^-4*Q2b^-8 + 3424/
         3003*Q1^3*Q3^-5*Q2b^-8 + 256/1001*Q1^4*Q3^-6*Q2b^-8 )

       + lnmq2b * ( 64/105*Q1^-5*Q3^-1 - 32/105*Q1^-4*Q3^-2 + 32/105*Q1^-3*
         Q3^-3 - 32/105*Q1^-2*Q3^-4 + 64/105*Q1^-1*Q3^-5 )

       + lnmq2b*de * ( 32/231*Q1^-6*Q3^-2 - 64/1155*Q1^-5*Q3^-3 + 16/231*Q1^-4
         *Q3^-4 - 64/1155*Q1^-3*Q3^-5 + 32/231*Q1^-2*Q3^-6 )

       + lnmq2b*de^2 * (  - 128/1001*Q1^-7*Q3^-3 + 1168/3003*Q1^-6*Q3^-4 - 
         1472/3003*Q1^-5*Q3^-5 + 1168/3003*Q1^-4*Q3^-6 - 128/1001*Q1^-3*Q3^-7
          )

       + lnmq1 * (  - 32/15*Q3^-1*Q2b^-5 - 64/15*Q1*Q3^-2*Q2b^-5 - 512/105*
         Q1^2*Q3^-3*Q2b^-5 - 96/35*Q1^3*Q3^-4*Q2b^-5 - 64/105*Q1^4*Q3^-5*
         Q2b^-5 )

       + lnmq1*de * (  - 16/5*Q3^-1*Q2b^-7 - 144/35*Q1*Q3^-2*Q2b^-7 - 144/35*
         Q1^2*Q3^-3*Q2b^-7 - 272/105*Q1^3*Q3^-4*Q2b^-7 - 32/35*Q1^4*Q3^-5*
         Q2b^-7 - 32/231*Q1^5*Q3^-6*Q2b^-7 )

       + lnmq1*de^2 * (  - 32/7*Q3^-1*Q2b^-9 - 32/7*Q1*Q3^-2*Q2b^-9 - 16/7*
         Q1^2*Q3^-3*Q2b^-9 + 16/21*Q1^3*Q3^-4*Q2b^-9 + 368/231*Q1^4*Q3^-5*
         Q2b^-9 + 16/21*Q1^5*Q3^-6*Q2b^-9 + 128/1001*Q1^6*Q3^-7*Q2b^-9 )

       - 128/105*Q1^-4*Q3^2*Q2b^-4 - 128/35*Q1^-3*Q3*Q2b^-4 + 496/315*Q1^-2*
         Q2b^-4 + 416/45*Q1^-1*Q3^-1*Q2b^-4 + 496/315*Q3^-2*Q2b^-4 - 128/35*Q1
         *Q3^-3*Q2b^-4 - 128/105*Q1^2*Q3^-4*Q2b^-4;

   Pih54x0 =
       + de * (  - 32/21*Q1^-5*Q3^3*Q2b^-6 - 16/3*Q1^-4*Q3^2*Q2b^-6 - 1744/315
         *Q1^-3*Q3*Q2b^-6 + 536/315*Q1^-2*Q2b^-6 + 304/45*Q1^-1*Q3^-1*Q2b^-6
          + 872/63*Q3^-2*Q2b^-6 + 208/21*Q1*Q3^-3*Q2b^-6 + 256/105*Q1^2*Q3^-4*
         Q2b^-6 )

       + de^2 * (  - 64/77*Q1^-6*Q3^4*Q2b^-8 - 976/231*Q1^-5*Q3^3*Q2b^-8 - 
         8648/1155*Q1^-4*Q3^2*Q2b^-8 - 2848/693*Q1^-3*Q3*Q2b^-8 + 14576/3465*
         Q1^-2*Q2b^-8 + 27344/3465*Q1^-1*Q3^-1*Q2b^-8 + 66296/3465*Q3^-2*
         Q2b^-8 + 1808/99*Q1*Q3^-3*Q2b^-8 + 3104/385*Q1^2*Q3^-4*Q2b^-8 + 320/
         231*Q1^3*Q3^-5*Q2b^-8 )

       + lnmq2b * ( 32/35*Q1^-5*Q3^-1 - 8/7*Q1^-4*Q3^-2 + 48/35*Q1^-3*Q3^-3 - 
         48/35*Q1^-2*Q3^-4 )

       + lnmq2b*de * ( 16/21*Q1^-6*Q3^-2 - 32/21*Q1^-5*Q3^-3 + 184/105*Q1^-4*
         Q3^-4 - 128/105*Q1^-3*Q3^-5 )

       + lnmq2b*de^2 * ( 32/77*Q1^-7*Q3^-3 - 232/231*Q1^-6*Q3^-4 + 64/55*Q1^-5
         *Q3^-5 - 160/231*Q1^-4*Q3^-6 )

       + lnmq1 * ( 24/5*Q3^-1*Q2b^-5 + 8*Q1*Q3^-2*Q2b^-5 + 192/35*Q1^2*Q3^-3*
         Q2b^-5 + 48/35*Q1^3*Q3^-4*Q2b^-5 )

       + lnmq1*de * ( 8*Q3^-1*Q2b^-7 + 552/35*Q1*Q3^-2*Q2b^-7 + 104/7*Q1^2*
         Q3^-3*Q2b^-7 + 712/105*Q1^3*Q3^-4*Q2b^-7 + 128/105*Q1^4*Q3^-5*Q2b^-7
          )

       + lnmq1*de^2 * ( 352/35*Q3^-1*Q2b^-9 + 768/35*Q1*Q3^-2*Q2b^-9 + 872/35*
         Q1^2*Q3^-3*Q2b^-9 + 232/15*Q1^3*Q3^-4*Q2b^-9 + 1952/385*Q1^4*Q3^-5*
         Q2b^-9 + 160/231*Q1^5*Q3^-6*Q2b^-9 )

       - 64/35*Q1^-4*Q3^2*Q2b^-4 - 144/35*Q1^-3*Q3*Q2b^-4 + 32/7*Q1^-1*Q3^-1*
         Q2b^-4 + 48/7*Q3^-2*Q2b^-4 + 96/35*Q1*Q3^-3*Q2b^-4;

******************************************************************************
* case Q1 approx Q2+Q3 or de small
* variables
* Q1b = Q2+Q3, Q1^2 = Q1b^2-de, lnmq1b = 2*log(Q1b/Q3),  lnmq2 = 2*log(Q2/Q3)
* P3 = mathcal{P}_3(1+Q3/Q2), P3p = mathcal{P}_3(-Q3/Q2)


   Pih1x0 =
       + de * (  - 48/35*Q2^-3*Q3*Q1b^-4 - 568/105*Q2^-2*Q1b^-4 - 656/105*
         Q2^-1*Q3^-1*Q1b^-4 - 232/105*Q3^-2*Q1b^-4 + 64/35*Q2*Q3^-3*Q1b^-4 + 
         24/35*lnmq1b*Q2^-4*Q3^-2 + 32/105*lnmq1b*Q2^-3*Q3^-3 - 32/35*lnmq1b*
         Q2^-2*Q3^-4 + 8/3*lnmq2*Q3^-1*Q1b^-5 + 104/15*lnmq2*Q2*Q3^-2*Q1b^-5
          + 64/15*lnmq2*Q2^2*Q3^-3*Q1b^-5 + 32/35*lnmq2*Q2^3*Q3^-4*Q1b^-5 )

       + de^2 * (  - 64/105*Q2^-4*Q3^2*Q1b^-6 - 16/5*Q2^-3*Q3*Q1b^-6 - 2008/
         315*Q2^-2*Q1b^-6 - 1616/315*Q2^-1*Q3^-1*Q1b^-6 - 424/315*Q3^-2*Q1b^-6
          + 64/35*Q2*Q3^-3*Q1b^-6 + 32/105*Q2^2*Q3^-4*Q1b^-6 + 32/105*lnmq1b*
         Q2^-5*Q3^-3 - 8/105*lnmq1b*Q2^-4*Q3^-4 - 16/105*lnmq1b*Q2^-3*Q3^-5 + 
         8/5*lnmq2*Q3^-1*Q1b^-7 + 24/5*lnmq2*Q2*Q3^-2*Q1b^-7 + 24/7*lnmq2*Q2^2
         *Q3^-3*Q1b^-7 + 8/7*lnmq2*Q2^3*Q3^-4*Q1b^-7 + 16/105*lnmq2*Q2^4*Q3^-5
         *Q1b^-7 )

       - 32/15*Q2^-2*Q1b^-2 - 112/15*Q2^-1*Q3^-1*Q1b^-2 - 112/15*Q3^-2*Q1b^-2
          + 16/15*lnmq1b*Q2^-3*Q3^-1 + 32/15*lnmq1b*Q2^-2*Q3^-2 - 64/15*lnmq1b
         *Q2^-1*Q3^-3 + 16/3*lnmq2*Q3^-1*Q1b^-3 + 32/3*lnmq2*Q2*Q3^-2*Q1b^-3
          + 64/15*lnmq2*Q2^2*Q3^-3*Q1b^-3;

   Pih4x0 =
       + de * ( 64/231*Q2^-5*Q3^5*Q1b^-6 + 32/165*Q2^-4*Q3^4*Q1b^-6 - 1328/315
         *Q2^-3*Q3^3*Q1b^-6 - 17504/1155*Q2^-2*Q3^2*Q1b^-6 - 70496/3465*Q2^-1*
         Q3*Q1b^-6 - 47408/3465*Q1b^-6 - 4336/315*Q2*Q3^-1*Q1b^-6 - 9808/1155*
         Q2^2*Q3^-2*Q1b^-6 - 2144/1155*Q2^3*Q3^-3*Q1b^-6 - 32/231*lnmq1b*Q2^-6
          + 256/385*lnmq1b*Q2^-5*Q3^-1 + 184/1155*lnmq1b*Q2^-4*Q3^-2 - 992/
         1155*lnmq1b*Q2^-3*Q3^-3 + 1072/1155*lnmq1b*Q2^-2*Q3^-4 - 8/5*lnmq2*Q3
         *Q1b^-7 - 72/7*lnmq2*Q2*Q1b^-7 - 568/35*lnmq2*Q2^2*Q3^-1*Q1b^-7 - 
         1432/105*lnmq2*Q2^3*Q3^-2*Q1b^-7 - 592/105*lnmq2*Q2^4*Q3^-3*Q1b^-7 - 
         1072/1155*lnmq2*Q2^5*Q3^-4*Q1b^-7 )

       + de^2 * (  - 256/1001*Q2^-6*Q3^6*Q1b^-8 - 1024/429*Q2^-5*Q3^5*Q1b^-8
          - 47968/5005*Q2^-4*Q3^4*Q1b^-8 - 948608/45045*Q2^-3*Q3^3*Q1b^-8 - 
         182504/6435*Q2^-2*Q3^2*Q1b^-8 - 996176/45045*Q2^-1*Q3*Q1b^-8 - 25840/
         3003*Q1b^-8 - 550912/45045*Q2*Q3^-1*Q1b^-8 - 151496/15015*Q2^2*Q3^-2*
         Q1b^-8 - 58096/15015*Q2^3*Q3^-3*Q1b^-8 - 2944/5005*Q2^4*Q3^-4*Q1b^-8
          + 128/1001*lnmq1b*Q2^-7*Q3^-1 + 64/273*lnmq1b*Q2^-6*Q3^-2 - 1168/
         15015*lnmq1b*Q2^-5*Q3^-3 - 4072/15015*lnmq1b*Q2^-4*Q3^-4 + 1472/5005*
         lnmq1b*Q2^-3*Q3^-5 - 8/35*lnmq2*Q3*Q1b^-9 - 264/35*lnmq2*Q2*Q1b^-9 - 
         96/7*lnmq2*Q2^2*Q3^-1*Q1b^-9 - 304/21*lnmq2*Q2^3*Q3^-2*Q1b^-9 - 1864/
         231*lnmq2*Q2^4*Q3^-3*Q1b^-9 - 392/165*lnmq2*Q2^5*Q3^-4*Q1b^-9 - 1472/
         5005*lnmq2*Q2^6*Q3^-5*Q1b^-9 )

       + 128/105*Q2^-4*Q3^4*Q1b^-4 + 32/7*Q2^-3*Q3^3*Q1b^-4 + 32/315*Q2^-2*
         Q3^2*Q1b^-4 - 832/63*Q2^-1*Q3*Q1b^-4 - 1088/63*Q1b^-4 - 64/5*Q2*Q3^-1
         *Q1b^-4 - 64/15*Q2^2*Q3^-2*Q1b^-4 - 64/105*lnmq1b*Q2^-5*Q3 - 16/105*
         lnmq1b*Q2^-4 + 16/35*lnmq1b*Q2^-3*Q3^-1 - 16/15*lnmq1b*Q2^-2*Q3^-2 + 
         32/15*lnmq1b*Q2^-1*Q3^-3 - 16/5*lnmq2*Q3*Q1b^-5 - 64/5*lnmq2*Q2*
         Q1b^-5 - 576/35*lnmq2*Q2^2*Q3^-1*Q1b^-5 - 48/5*lnmq2*Q2^3*Q3^-2*
         Q1b^-5 - 32/15*lnmq2*Q2^4*Q3^-3*Q1b^-5;

   Pih7x0 =
       + de * ( 64/231*Q2^-5*Q3^4*Q1b^-7 + 928/1155*Q2^-4*Q3^3*Q1b^-7 + 64/315
         *Q2^-3*Q3^2*Q1b^-7 - 20656/3465*Q2^-2*Q3*Q1b^-7 - 1328/77*Q2^-1*
         Q1b^-7 - 1616/99*Q3^-1*Q1b^-7 - 5456/315*Q2*Q3^-2*Q1b^-7 - 1376/165*
         Q2^2*Q3^-3*Q1b^-7 - 256/165*Q2^3*Q3^-4*Q1b^-7 - 32/231*lnmq1b*Q2^-6*
         Q3^-2 + 192/385*lnmq1b*Q2^-5*Q3^-3 - 48/55*lnmq1b*Q2^-4*Q3^-4 + 128/
         165*lnmq1b*Q2^-3*Q3^-5 - 16/5*lnmq2*Q1b^-8 - 128/7*lnmq2*Q2*Q3^-1*
         Q1b^-8 - 160/7*lnmq2*Q2^2*Q3^-2*Q1b^-8 - 320/21*lnmq2*Q2^3*Q3^-3*
         Q1b^-8 - 16/3*lnmq2*Q2^4*Q3^-4*Q1b^-8 - 128/165*lnmq2*Q2^5*Q3^-5*
         Q1b^-8 )

       + de^2 * (  - 256/1001*Q2^-6*Q3^5*Q1b^-9 - 6752/3003*Q2^-5*Q3^4*Q1b^-9
          - 5872/715*Q2^-4*Q3^3*Q1b^-9 - 707536/45045*Q2^-3*Q3^2*Q1b^-9 - 
         308912/15015*Q2^-2*Q3*Q1b^-9 - 218704/9009*Q2^-1*Q1b^-9 - 143456/9009
         *Q3^-1*Q1b^-9 - 98144/5005*Q2*Q3^-2*Q1b^-9 - 7168/585*Q2^2*Q3^-3*
         Q1b^-9 - 59552/15015*Q2^3*Q3^-4*Q1b^-9 - 1600/3003*Q2^4*Q3^-5*Q1b^-9
          + 128/1001*lnmq1b*Q2^-7*Q3^-3 + 16/429*lnmq1b*Q2^-6*Q3^-4 - 128/455*
         lnmq1b*Q2^-5*Q3^-5 + 800/3003*lnmq1b*Q2^-4*Q3^-6 - 64/35*lnmq2*
         Q1b^-10 - 128/7*lnmq2*Q2*Q3^-1*Q1b^-10 - 176/7*lnmq2*Q2^2*Q3^-2*
         Q1b^-10 - 416/21*lnmq2*Q2^3*Q3^-3*Q1b^-10 - 304/33*lnmq2*Q2^4*Q3^-4*
         Q1b^-10 - 2752/1155*lnmq2*Q2^5*Q3^-5*Q1b^-10 - 800/3003*lnmq2*Q2^6*
         Q3^-6*Q1b^-10 )

       + 128/105*Q2^-4*Q3^3*Q1b^-5 + 32/7*Q2^-3*Q3^2*Q1b^-5 + 608/315*Q2^-2*Q3
         *Q1b^-5 - 3008/315*Q2^-1*Q1b^-5 - 3712/315*Q3^-1*Q1b^-5 - 64/7*Q2*
         Q3^-2*Q1b^-5 - 256/105*Q2^2*Q3^-3*Q1b^-5 - 64/105*lnmq1b*Q2^-5*Q3^-1
          + 16/35*lnmq1b*Q2^-4*Q3^-2 - 32/35*lnmq1b*Q2^-3*Q3^-3 + 128/105*
         lnmq1b*Q2^-2*Q3^-4 - 16/5*lnmq2*Q1b^-6 - 64/5*lnmq2*Q2*Q3^-1*Q1b^-6
          - 464/35*lnmq2*Q2^2*Q3^-2*Q1b^-6 - 32/5*lnmq2*Q2^3*Q3^-3*Q1b^-6 - 
         128/105*lnmq2*Q2^4*Q3^-4*Q1b^-6;

   Pih17x0 =
       + de * ( 256/105*Q2^-4*Q3*Q1b^-5 + 256/35*Q2^-3*Q1b^-5 + 1984/315*Q2^-2
         *Q3^-1*Q1b^-5 + 128/315*Q2^-1*Q3^-2*Q1b^-5 - 3488/315*Q3^-3*Q1b^-5 - 
         352/35*Q2*Q3^-4*Q1b^-5 - 64/21*Q2^2*Q3^-5*Q1b^-5 - 128/105*lnmq1b*
         Q2^-5*Q3^-3 + 64/35*lnmq1b*Q2^-4*Q3^-4 - 64/35*lnmq1b*Q2^-3*Q3^-5 + 
         32/21*lnmq1b*Q2^-2*Q3^-6 - 32/5*lnmq2*Q3^-2*Q1b^-6 - 64/5*lnmq2*Q2*
         Q3^-3*Q1b^-6 - 96/7*lnmq2*Q2^2*Q3^-4*Q1b^-6 - 256/35*lnmq2*Q2^3*Q3^-5
         *Q1b^-6 - 32/21*lnmq2*Q2^4*Q3^-6*Q1b^-6 )

       + de^2 * ( 320/231*Q2^-5*Q3^2*Q1b^-7 + 7456/1155*Q2^-4*Q3*Q1b^-7 + 3392/
         315*Q2^-3*Q1b^-7 + 2624/385*Q2^-2*Q3^-1*Q1b^-7 + 64/385*Q2^-1*Q3^-2*
         Q1b^-7 - 43088/3465*Q3^-3*Q1b^-7 - 528/35*Q2*Q3^-4*Q1b^-7 - 1888/231*
         Q2^2*Q3^-5*Q1b^-7 - 128/77*Q2^3*Q3^-6*Q1b^-7 - 160/231*lnmq1b*Q2^-6*
         Q3^-4 + 1472/1155*lnmq1b*Q2^-5*Q3^-5 - 304/231*lnmq1b*Q2^-4*Q3^-6 + 
         64/77*lnmq1b*Q2^-3*Q3^-7 - 32/5*lnmq2*Q3^-2*Q1b^-8 - 512/35*lnmq2*Q2*
         Q3^-3*Q1b^-8 - 96/5*lnmq2*Q2^2*Q3^-4*Q1b^-8 - 1472/105*lnmq2*Q2^3*
         Q3^-5*Q1b^-8 - 16/3*lnmq2*Q2^4*Q3^-6*Q1b^-8 - 64/77*lnmq2*Q2^5*Q3^-7*
         Q1b^-8 )

       + 96/35*Q2^-3*Q1b^-3 + 464/105*Q2^-2*Q3^-1*Q1b^-3 + 16/21*Q2^-1*Q3^-2*
         Q1b^-3 - 256/35*Q3^-3*Q1b^-3 - 128/35*Q2*Q3^-4*Q1b^-3 - 48/35*lnmq1b*
         Q2^-4*Q3^-2 + 128/105*lnmq1b*Q2^-3*Q3^-3 - 32/35*lnmq1b*Q2^-2*Q3^-4
          + 64/35*lnmq1b*Q2^-1*Q3^-5 - 16/3*lnmq2*Q3^-2*Q1b^-4 - 128/15*lnmq2*
         Q2*Q3^-3*Q1b^-4 - 32/5*lnmq2*Q2^2*Q3^-4*Q1b^-4 - 64/35*lnmq2*Q2^3*
         Q3^-5*Q1b^-4;

   Pih39x0 =
       + de * (  - 64/231*Q2^-5*Q3^3*Q1b^-6 - 544/385*Q2^-4*Q3^2*Q1b^-6 - 928/
         315*Q2^-3*Q3*Q1b^-6 + 208/99*Q2^-2*Q1b^-6 + 36704/3465*Q2^-1*Q3^-1*
         Q1b^-6 + 208/99*Q3^-2*Q1b^-6 - 928/315*Q2*Q3^-3*Q1b^-6 - 544/385*Q2^2
         *Q3^-4*Q1b^-6 - 64/231*Q2^3*Q3^-5*Q1b^-6 + 32/231*lnmq1b*Q2^-6*Q3^-2
          - 64/1155*lnmq1b*Q2^-5*Q3^-3 + 16/231*lnmq1b*Q2^-4*Q3^-4 - 64/1155*
         lnmq1b*Q2^-3*Q3^-5 + 32/231*lnmq1b*Q2^-2*Q3^-6 - 16/5*lnmq2*Q3^-1*
         Q1b^-7 - 144/35*lnmq2*Q2*Q3^-2*Q1b^-7 - 144/35*lnmq2*Q2^2*Q3^-3*
         Q1b^-7 - 272/105*lnmq2*Q2^3*Q3^-4*Q1b^-7 - 32/35*lnmq2*Q2^4*Q3^-5*
         Q1b^-7 - 32/231*lnmq2*Q2^5*Q3^-6*Q1b^-7 )

       + de^2 * ( 256/1001*Q2^-6*Q3^4*Q1b^-8 + 3424/3003*Q2^-5*Q3^3*Q1b^-8 + 
         4112/3003*Q2^-4*Q3^2*Q1b^-8 - 1280/1287*Q2^-3*Q3*Q1b^-8 + 512/429*
         Q2^-2*Q1b^-8 + 12256/1287*Q2^-1*Q3^-1*Q1b^-8 + 512/429*Q3^-2*Q1b^-8
          - 1280/1287*Q2*Q3^-3*Q1b^-8 + 4112/3003*Q2^2*Q3^-4*Q1b^-8 + 3424/
         3003*Q2^3*Q3^-5*Q1b^-8 + 256/1001*Q2^4*Q3^-6*Q1b^-8 - 128/1001*lnmq1b
         *Q2^-7*Q3^-3 + 1168/3003*lnmq1b*Q2^-6*Q3^-4 - 1472/3003*lnmq1b*Q2^-5*
         Q3^-5 + 1168/3003*lnmq1b*Q2^-4*Q3^-6 - 128/1001*lnmq1b*Q2^-3*Q3^-7 - 
         32/7*lnmq2*Q3^-1*Q1b^-9 - 32/7*lnmq2*Q2*Q3^-2*Q1b^-9 - 16/7*lnmq2*
         Q2^2*Q3^-3*Q1b^-9 + 16/21*lnmq2*Q2^3*Q3^-4*Q1b^-9 + 368/231*lnmq2*
         Q2^4*Q3^-5*Q1b^-9 + 16/21*lnmq2*Q2^5*Q3^-6*Q1b^-9 + 128/1001*lnmq2*
         Q2^6*Q3^-7*Q1b^-9 )

       - 128/105*Q2^-4*Q3^2*Q1b^-4 - 128/35*Q2^-3*Q3*Q1b^-4 + 496/315*Q2^-2*
         Q1b^-4 + 416/45*Q2^-1*Q3^-1*Q1b^-4 + 496/315*Q3^-2*Q1b^-4 - 128/35*Q2
         *Q3^-3*Q1b^-4 - 128/105*Q2^2*Q3^-4*Q1b^-4 + 64/105*lnmq1b*Q2^-5*Q3^-1
          - 32/105*lnmq1b*Q2^-4*Q3^-2 + 32/105*lnmq1b*Q2^-3*Q3^-3 - 32/105*
         lnmq1b*Q2^-2*Q3^-4 + 64/105*lnmq1b*Q2^-1*Q3^-5 - 32/15*lnmq2*Q3^-1*
         Q1b^-5 - 64/15*lnmq2*Q2*Q3^-2*Q1b^-5 - 512/105*lnmq2*Q2^2*Q3^-3*
         Q1b^-5 - 96/35*lnmq2*Q2^3*Q3^-4*Q1b^-5 - 64/105*lnmq2*Q2^4*Q3^-5*
         Q1b^-5;

   Pih54x0 =
       + de * ( 32/21*Q2^-5*Q3^3*Q1b^-6 + 16/3*Q2^-4*Q3^2*Q1b^-6 + 1744/315*
         Q2^-3*Q3*Q1b^-6 - 536/315*Q2^-2*Q1b^-6 - 304/45*Q2^-1*Q3^-1*Q1b^-6 - 
         872/63*Q3^-2*Q1b^-6 - 208/21*Q2*Q3^-3*Q1b^-6 - 256/105*Q2^2*Q3^-4*
         Q1b^-6 - 16/21*lnmq1b*Q2^-6*Q3^-2 + 32/21*lnmq1b*Q2^-5*Q3^-3 - 184/
         105*lnmq1b*Q2^-4*Q3^-4 + 128/105*lnmq1b*Q2^-3*Q3^-5 - 8*lnmq2*Q3^-1*
         Q1b^-7 - 552/35*lnmq2*Q2*Q3^-2*Q1b^-7 - 104/7*lnmq2*Q2^2*Q3^-3*Q1b^-7
          - 712/105*lnmq2*Q2^3*Q3^-4*Q1b^-7 - 128/105*lnmq2*Q2^4*Q3^-5*Q1b^-7
          )

       + de^2 * ( 64/77*Q2^-6*Q3^4*Q1b^-8 + 976/231*Q2^-5*Q3^3*Q1b^-8 + 8648/
         1155*Q2^-4*Q3^2*Q1b^-8 + 2848/693*Q2^-3*Q3*Q1b^-8 - 14576/3465*Q2^-2*
         Q1b^-8 - 27344/3465*Q2^-1*Q3^-1*Q1b^-8 - 66296/3465*Q3^-2*Q1b^-8 - 
         1808/99*Q2*Q3^-3*Q1b^-8 - 3104/385*Q2^2*Q3^-4*Q1b^-8 - 320/231*Q2^3*
         Q3^-5*Q1b^-8 - 32/77*lnmq1b*Q2^-7*Q3^-3 + 232/231*lnmq1b*Q2^-6*Q3^-4
          - 64/55*lnmq1b*Q2^-5*Q3^-5 + 160/231*lnmq1b*Q2^-4*Q3^-6 - 352/35*
         lnmq2*Q3^-1*Q1b^-9 - 768/35*lnmq2*Q2*Q3^-2*Q1b^-9 - 872/35*lnmq2*Q2^2
         *Q3^-3*Q1b^-9 - 232/15*lnmq2*Q2^3*Q3^-4*Q1b^-9 - 1952/385*lnmq2*Q2^4*
         Q3^-5*Q1b^-9 - 160/231*lnmq2*Q2^5*Q3^-6*Q1b^-9 )

       + 64/35*Q2^-4*Q3^2*Q1b^-4 + 144/35*Q2^-3*Q3*Q1b^-4 - 32/7*Q2^-1*Q3^-1*
         Q1b^-4 - 48/7*Q3^-2*Q1b^-4 - 96/35*Q2*Q3^-3*Q1b^-4 - 32/35*lnmq1b*
         Q2^-5*Q3^-1 + 8/7*lnmq1b*Q2^-4*Q3^-2 - 48/35*lnmq1b*Q2^-3*Q3^-3 + 48/
         35*lnmq1b*Q2^-2*Q3^-4 - 24/5*lnmq2*Q3^-1*Q1b^-5 - 8*lnmq2*Q2*Q3^-2*
         Q1b^-5 - 192/35*lnmq2*Q2^2*Q3^-3*Q1b^-5 - 48/35*lnmq2*Q2^3*Q3^-4*
         Q1b^-5;


